An Interactive Agent for Requirement-Driven Candidate Sourcing

Finding people from a natural-language description (``ML engineers transitioning to research roles in biotech'') is increasingly delegated to LLM agents and framed as information retrieval. We argue that it is fundamentally a requirements engineering task: such a request is an under-determined requirement with implicit constraints, many valid answers, and no acceptance criterion, so useful answers require eliciting, validating, and verifying the requirement before search can matter. We present \sys{}, to our knowledge the first interactive, requirements-driven candidate-sourcing agent (it elicits, validates, retrieves, and verifies a vague people-request into a justified slate through bounded elicitation, workflow templates, a two-stage commit protocol, and bidirectional termination guards) and \bench{}, a benchmark that runs the requirements lifecycle (criteria-anchored validation, multi-model evidence-grounded oracle construction, and cost-aware verification). Across $21$ systems and all $691$ requirements, \sys{} dominates breadth ($100%$ coverage at $2.5\times$ the yield) and is \emph{near-orthogonal} to the field, with $90%$ of the people it returns are surfaced by \emph{none} of $20$ strong LLM-plus-web baselines combined. Beyond breadth, an evidence-grounded judging of every system shows \sys{} \emph{recalls} the most relevant real people: $0.241$ of the union pool, $1.9\times$ the next system, with a bootstrap $95%$ interval disjoint from every baseline. \sys{} is thus the strongest \emph{sourcing} engine (the deepest real, reachable candidate pool), while precision-ranking LLMs serve as~complementary verifiers.

==> figures/_src/elicit_results.json <==
[
 {
  "id": "126",
  "query": "Find R&D personnel in biotechnology firms who have academic backgrounds and recent 2025 papers.",
  "gold": [
   "Role is R&D personnel",
   "Industry is biotechnology",
   "Organization type is firm/company",
   "Has an academic background",
   "Has at least one paper published in 2025"
  ],
  "keep": [
   "Role is R&D personnel",
   "Organization type is firm/company",
   "Has at least one paper published in 2025"
  ],
  "hide": [
   "Industry is biotechnology",
   "Has an academic background"
  ],
  "vague": "Looking for R&D personnel at a firm who have published at least one paper in 2025.",
  "c_none": [
   "Must be R&D personnel",
   "Must be employed at a firm",
   "Must have published at least one paper in 2025"
  ],
  "questions": [
   "What specific R&D roles or seniority levels are you targeting (e.g., entry-level researchers, principal scientists, R&D directors)?",
   "Which sub-areas or domains of R&D should the personnel be focused on (e.g., AI/ML, materials science, biotechnology, semiconductor engineering)?",
   "What type of organization should the firm be (e.g., academic institution, corporate enterprise, government lab, startup)?",
   "Are there any geographic constraints or preferences for where the firm or the R&D personnel are located?",
   "Does the firm need to be of a specific scale (e.g., under 100 employees, Fortune 500) or fall within a specific industry sector?"
  ],
  "qa": "Q: What specific R&D roles or seniority levels are you targeting (e.g., entry-level researchers, principal scientists, R&D directors)?\nA: Any R&D role or seniority level.\nQ: Which sub-areas or domains of R&D should the personnel be focused on (e.g., AI/ML, materials science, biotechnology, semiconductor engineering)?\nA: Biotechnology.\nQ: What type of organization should the firm be (e.g., academic institution, corporate enterprise, government lab, startup)?\nA: Corporate enterprise or startup.\nQ: Are there any geographic constraints or preferences for where the firm or the R&D personnel are located?\nA: No geographic constraints or preferences.\nQ: Does the firm need to be of a specific scale (e.g., under 100 employees, Fortune 500) or fall within a specific industry sector?\nA: No specific scale or industry sector required beyond biotechnology.",
  "c_elicit": [
   "Must hold an R&D role at a firm",
   "Must be of any R&D seniority level",
   "Must have published at least one paper in 2025",
   "Must be focused on the biotechnology domain",
   "Must work at a corporate enterprise or startup",
   "No geographic constraints or preferences",
   "No specific firm scale required",
   "No specific industry sector required beyond biotechnology"
  ],
  "recall_none": 0.4,
  "recall_elicit": 0.6,
  "hide_none": 0.5,
  "hide_elicit": 1.0,
  "n_gold": 5,
  "n_hide": 2,
  "n_q": 5
 },
 {
  "id": "111",
  "query": "List the talent in machine learning applications for environmental monitoring at research centers in various regions, based on work from 2024 to 2025.",
  "gold": [
   "Role/Topic: Works on machine learning applications",
   "Sub-area: Focuses on environmental monitoring",
   "Organization type: Affiliated with research centers",
   "Geography: Located in various regions",
   "Time/Recency: Active work between 2024 and 2025",
   "Output type: Output is a list of individuals (talent)"
  ],
  "keep": [
   "Sub-area: Focuses on environmental monitoring",
   "Organization type: Affiliated with research centers",
   "Geography: Located in various regions"
  ],
  "hide": [
   "Role/Topic: Works on machine learning applications",
   "Time/Recency: Active work between 2024 and 2025",
   "Output type: Output is a list of individuals (talent)"
  ],
  "vague": "I need to find professionals focused on environmental monitoring who are affiliated with research centers across various regions.",
  "c_none": [
   "Must be a professional",
   "Must be focused on environmental monitoring",
   "Must be affiliated with a research center",
   "Must be located across various regions"
  ],
  "questions": [
   "What specific roles or job titles are you targeting (e.g., Field Technician, Environmental Data Scientist, Principal Investigator)?",
   "Which sub-areas of environmental monitoring should be prioritized (e.g., air quality, water quality, soil contamination, biodiversity, climate change)?",
   "What types of research centers qualify for this search (e.g., university labs, government agencies like the EPA, private institutes, NGOs)?",
   "Which specific regions or countries are included in your scope, and are there any priority geographies?",
   "What level of seniority and time window should be applied to the candidates' experience (e.g., mid-level professionals active in the last 3 years)?"
  ],
  "qa": "Q: What specific roles or job titles are you targeting (e.g., Field Technician, Environmental Data Scientist, Principal Investigator)?\nA: Environmental Data Scientist, Machine Learning Researcher, Principal Investigator\nQ: Which sub-areas of environmental monitoring should be prioritized (e.g., air quality, water quality, soil contamination, biodiversity, climate change)?\nA: Air quality, water quality, soil contamination, biodiversity, climate change\nQ: What types of research centers qualify for this search (e.g., university labs, government agencies like the EPA, private institutes, NGOs)?\nA: University labs, government agencies, private institutes, NGOs\nQ: Which specific regions or countries are included in your scope, and are there any priority geographies?\nA: Various regions globally, with no specific priority geographies\nQ: What level of seniority and time window should be applied to the candidates' experience (e.g., mid-level professionals active in the last 3 years)?\nA: All seniority levels, specifically active during 2024 to 2025",
  "c_elicit": [
   "Primary focus is environmental monitoring",
   "Affiliated with a research center",
   "Target role is Environmental Data Scientist, Machine Learning Researcher, or Principal Investigator",
   "Sub-area includes air quality, water quality, soil contamination, biodiversity, or climate change",
   "Affiliated institution type is a university lab, government agency, private institute, or NGO",
   "Located in various regions globally",
   "Seniority level can be entry, mid-level, or senior",
   "Professionally active during 2024 to 2025"
  ],
  "recall_none": 0.5,
  "recall_elicit": 0.5,
  "hide_none": 0.0,
  "hide_elicit": 0.6666666666666666,
  "n_gold": 6,
  "n_hide": 3,
  "n_q": 5
 },
 {
  "id": "1",
  "query": "Encuentra investigadores en química de materiales en universidades españolas publicando entre 2024 y 2025.",
  "gold": [
   "Role/Topic: Person is a researcher in materials chemistry",
   "Sub-area: Person specializes in materials chemistry",
   "Organization type: Person is affiliated with a university",
   "Geography: Person's university is located in Spain",
   "Time/Recency: Person published work between 2024 and 2025",
   "Output type: Person has authored publications"
  ],
  "keep": [
   "Role/Topic: Person is a researcher in materials chemistry",
   "Sub-area: Person specializes in materials chemistry",
   "Time/Recency: Person published work between 2024 and 2025"
  ],
  "hide": [
   "Organization type: Person is affiliated with a university",
   "Geography: Person's university is located in Spain",
   "Output type: Person has authored publications"
  ],
  "vague": "Looking for a materials chemistry researcher who published work between 2024 and 2025.",
  "c_none": [
   "Must be a materials chemistry researcher",
   "Must have published work between 2024 and 2025"
  ],
  "questions": [
   "What specific sub-area of materials chemistry should the researcher's work focus on (e.g., energy storage, nanomaterials, polymers, biomaterials)?",
   "What type of organization are you targeting (e.g., academic university, national lab, corporate R&D, startup)?",
   "What level of seniority is required for this role (e.g., PhD student, postdoc, principal investigator, industry scientist)?",
   "Are there any geographic restrictions or preferences for where the researcher is currently based?",
   "What is the intended purpose of this search (e.g., recruiting for an open role, identifying a keynote speaker, finding a co-founder)?"
  ],
  "qa": "Q: What specific sub-area of materials chemistry should the researcher's work focus on (e.g., energy storage, nanomaterials, polymers, biomaterials)?\nA: Any sub-area of materials chemistry is acceptable.\nQ: What type of organization are you targeting (e.g., academic university, national lab, corporate R&D, startup)?\nA: Academic universities.\nQ: What level of seniority is required for this role (e.g., PhD student, postdoc, principal investigator, industry scientist)?\nA: Any seniority level, as long as they are publishing research.\nQ: Are there any geographic restrictions or preferences for where the researcher is currently based?\nA: Must be based at universities in Spain.\nQ: What is the intended purpose of this search (e.g., recruiting for an open role, identifying a keynote speaker, finding a co-founder)?\nA: Not specified.",
  "c_elicit": [
   "Materials chemistry researcher",
   "Published work between 2024 and 2025",
   "Any sub-area of materials chemistry is acceptable",
   "Based at an academic university",
   "Any seniority level, as long as they are publishing research",
   "Must be based at universities in Spain"
  ],
  "recall_none": 0.3333333333333333,
  "recall_elicit": 0.3333333333333333,
  "hide_none": 0.3333333333333333,
  "hide_elicit": 1.0,
  "n_gold": 6,
  "n_hide": 3,
  "n_q": 5
 },
 {
  "id": "14",
  "query": "Identifica el ecosistema de investigadores en ciencias ambientales en laboratorios sudamericanos con publicaciones en 2024-2025.",
  "gold": [
   "Role/Topic: Researcher in environmental sciences",
   "Sub-area: Environmental science publications",
   "Organization type: Laboratory affiliation",
   "Geography: South America",
   "Time/Recency: Publications in 2024-2025"
  ],
  "keep": [
   "Role/Topic: Researcher in environmental sciences",
   "Sub-area: Environmental science publications",
   "Geography: South America"
  ],
  "hide": [
   "Organization type: Laboratory affiliation",
   "Time/Recency: Publications in 2024-2025"
  ],
  "vague": "Looking for South America-based environmental sciences researchers with a background in environmental science publications.",
  "c_none": [
   "Must be based in South America",
   "Must be an environmental sciences researcher",
   "Must have a background in environmental science publications"
  ],
  "questions": [
   "What specific role or engagement type are you sourcing for (e.g., full-time academic faculty, industry R&D, consulting, or advisory)?",
   "Which sub-area within environmental sciences is the primary focus (e.g., climate change, conservation biology, environmental policy, or pollution management)?",
   "Are you targeting researchers affiliated with a specific type of organization (e.g., academic universities, government research institutes, or private sector NGOs)?",
   "What level of seniority or publication scale is required (e.g., early-career with 1-5 papers, or senior lead investigators with 50+ papers)?",
   "What time window defines a 'background in publications' (e.g., actively published within the last 3 years, or historically published at any point in their career)?"
  ],
  "qa": "Q: What specific role or engagement type are you sourcing for (e.g., full-time academic faculty, industry R&D, consulting, or advisory)?\nA: This is a research mapping initiative to identify and profile the ecosystem, not to fill a specific job vacancy.\nQ: Which sub-area within environmental sciences is the primary focus (e.g., climate change, conservation biology, environmental policy, or pollution management)?\nA: No specific sub-area is prioritized; the focus is on environmental sciences broadly.\nQ: Are you targeting researchers affiliated with a specific type of organization (e.g., academic universities, government research institutes, or private sector NGOs)?\nA: No specific type of organization is targeted; the focus is on researchers in South American laboratories generally.\nQ: What level of seniority or publication scale is required (e.g., early-career with 1-5 papers, or senior lead investigators with 50+ papers)?\nA: No specific seniority or publication scale is required; the goal is to identify the overall ecosystem.\nQ: What time window defines a 'background in publications' (e.g., actively published within the last 3 years, or historically published at any point in their career)?\nA: The required time window is strictly publications from 2024-2025.",
  "c_elicit": [
   "Located in South America",
   "Affiliated with a laboratory",
   "Active researcher in environmental sciences broadly",
   "Has publications from 2024-2025"
  ],
  "recall_none": 0.6,
  "recall_elicit": 0.6,
  "hide_none": 0.0,
  "hide_elicit": 1.0,
  "n_gold": 5,
  "n_hide": 2,
  "n_q": 5
 },
 {
  "id": "152",
  "query": "Identify diverse researchers in AI ethics and policy at universities across Europe and North America with publications or activities in 2024-2025.",
  "gold": [
   "Role: Researcher",
   "Topic: AI ethics",
   "Topic: AI policy",
   "Organization type: University",
   "Geography: Europe",
   "Geography: North America",
   "Recency: Has publications or activities in 2024",
   "Recency: Has publications or activities in 2025",
   "Output type: Publications",
   "Output type: Activities",
   "Diversity: Belongs to an underrepresented demographic group in the field"
  ],
  "keep": [
   "Role: Researcher",
   "Topic: AI policy",
   "Organization type: University",
   "Recency: Has publications or activities in 2024",
   "Output type: Publications",
   "Diversity: Belongs to an underrepresented demographic group in the field"
  ],
  "hide": [
   "Topic: AI ethics",
   "Geography: Europe",
   "Geography: North America",
   "Recency: Has publications or activities in 2025",
   "Output type: Activities"
  ],
  "vague": "Please send me the 2024 publications of university researchers focused on AI policy who belong to an underrepresented demographic group in the field.",
  "c_none": [
   "Must be a university researcher",
   "Must focus on AI policy",
   "Must belong to an underrepresented demographic group in the field",
   "Publication year must be 2024"
  ],
  "questions": [
   "What specific roles or titles define a 'university researcher' for this search (e.g., faculty, postdocs, PhD students)?",
   "Which sub-areas of AI policy should be prioritized (e.g., algorithmic fairness, national security, labor impacts, privacy regulation)?",
   "What geographic scope should be applied to the universities and researchers (e.g., North America, Europe, global)?",
   "How do you define 'underrepresented demographic group' for this search (e.g., gender, ethnicity, Global South nationality, intersectional)?",
   "What is the target scale and format for the deliverable (e.g., a shortlist of 5-10 profiles with links, or a comprehensive database of all matching publications)?"
  ],
  "qa": "Q: What specific roles or titles define a 'university researcher' for this search (e.g., faculty, postdocs, PhD students)?\nA: Faculty, postdocs, and PhD students.\nQ: Which sub-areas of AI policy should be prioritized (e.g., algorithmic fairness, national security, labor impacts, privacy regulation)?\nA: All sub-areas of AI policy and ethics are in scope.\nQ: What geographic scope should be applied to the universities and researchers (e.g., North America, Europe, global)?\nA: Universities located in Europe and North America.\nQ: How do you define 'underrepresented demographic group' for this search (e.g., gender, ethnicity, Global South nationality, intersectional)?\nA: Any underrepresented demographic group, including gender, ethnicity, Global South nationality, and intersectional identities.\nQ: What is the target scale and format for the deliverable (e.g., a shortlist of 5-10 profiles with links, or a comprehensive database of all matching publications)?\nA: A shortlist of 5-10 profiles with links.",
  "c_elicit": [
   "Published work in 2024",
   "Affiliated with a university in Europe or North America",
   "Role is faculty, postdoc, or PhD student",
   "Research focus is on AI policy and ethics",
   "Belongs to an underrepresented demographic group (gender, ethnicity, Global South nationality, or intersectional identity)",
   "Deliverable is a shortlist of 5-10 profiles",
   "Profiles must include links"
  ],
  "recall_none": 0.2727272727272727,
  "recall_elicit": 0.36363636363636365,
  "hide_none": 0.0,
  "hide_elicit": 0.0,
  "n_gold": 11,
  "n_hide": 5,
  "n_q": 5
 },
 {
  "id": "165",
  "query": "Find researchers working on ethical AI frameworks in Latin American universities publishing papers from 2024 to 2026.",
  "gold": [
   "Role: Researcher",
   "Topic: Ethical AI",
   "Sub-area: AI frameworks",
   "Organization type: University",
   "Geography: Latin America",
   "Output type: Academic paper",
   "Time/Recency: Published between 2024 and 2026"
  ],
  "keep": [
   "Role: Researcher",
   "Organization type: University",
   "Output type: Academic paper",
   "Time/Recency: Published between 2024 and 2026"
  ],
  "hide": [
   "Topic: Ethical AI",
   "Sub-area: AI frameworks",
   "Geography: Latin America"
  ],
  "vague": "Looking for a university researcher who has published an academic paper between 2024 and 2026.",
  "c_none": [
   "Must be a university researcher",
   "Must have published at least one academic paper",
   "Publication date of the paper must be between 2024 and 2026"
  ],
  "questions": [
   "What specific sub-area or field of research should the university researcher be focused on?",
   "What level of seniority are you targeting (e.g., PhD student, postdoc, assistant professor, full professor)?",
   "Are you looking for researchers from a specific type of university (e.g., R1, Ivy League, specific global regions)?",
   "What is the primary purpose of sourcing this researcher (e.g., advisory role, full-time hire, consulting, speaking engagement)?",
   "Does the scale or prestige of the publication venue matter (e.g., top-tier peer-reviewed journals, conference proceedings, or any academic paper)?"
  ],
  "qa": "Q: What specific sub-area or field of research should the university researcher be focused on?\nA: Ethical AI frameworks\nQ: What level of seniority are you targeting (e.g., PhD student, postdoc, assistant professor, full professor)?\nA: Any level of seniority\nQ: Are you looking for researchers from a specific type of university (e.g., R1, Ivy League, specific global regions)?\nA: Latin American universities\nQ: What is the primary purpose of sourcing this researcher (e.g., advisory role, full-time hire, consulting, speaking engagement)?\nA: Not specified\nQ: Does the scale or prestige of the publication venue matter (e.g., top-tier peer-reviewed journals, conference proceedings, or any academic paper)?\nA: No",
  "c_elicit": [
   "Must be a university researcher",
   "Must have published an academic paper between 2024 and 2026",
   "Research must be focused on Ethical AI frameworks",
   "Can be of any level of seniority",
   "Must be affiliated with a Latin American university",
   "Publication venue scale or prestige does not matter"
  ],
  "recall_none": 0.2857142857142857,
  "recall_elicit": 0.42857142857142855,
  "hide_none": 0.0,
  "hide_elicit": 1.0,
  "n_gold": 7,
  "n_hide": 3,
  "n_q": 5
 },
 {
  "id": "179",
  "query": "Explora los perfiles de investigadores en tecnología de la información y ciberseguridad en universidades latinoamericanas activas en 2024-2025.",
  "gold": [
   "Role/Topic: Profile is about a researcher",
   "Role/Topic: Field is Information Technology",
   "Role/Topic: Field is Cybersecurity",
   "Organization type: Affiliated with a university",
   "Geography: Located in Latin America",
   "Time/Recency: Active during 2024-2025"
  ],
  "keep": [
   "Role/Topic: Profile is about a researcher",
   "Role/Topic: Field is Information Technology",
   "Geography: Located in Latin America"
  ],
  "hide": [
   "Role/Topic: Field is Cybersecurity",
   "Organization type: Affiliated with a university",
   "Time/Recency: Active during 2024-2025"
  ],
  "vague": "Looking for IT researchers based in Latin America.",
  "c_none": [
   "Role is IT researcher",
   "Based in Latin America"
  ],
  "questions": [
   "What specific IT research role and seniority are you targeting (e.g., entry-level R&D assistant, senior academic researcher, or industry R&D scientist)?",
   "What is the primary IT sub-area or field of research (e.g., artificial intelligence, cybersecurity, quantum computing, or software engineering)?",
   "Which type of organization should these researchers be affiliated with (e.g., corporate R&D labs, academic universities, or independent tech think tanks)?",
   "Are there specific countries or geographic sub-regions within Latin America you want to prioritize, or is the entire LATAM region in scope?",
   "What time window should the candidate's active research output fall within (e.g., actively publishing within the last 1–3 years, or any historical timeframe)?"
  ],
  "qa": "Q: What specific IT research role and seniority are you targeting (e.g., entry-level R&D assistant, senior academic researcher, or industry R&D scientist)?\nA: Senior academic researcher\nQ: What is the primary IT sub-area or field of research (e.g., artificial intelligence, cybersecurity, quantum computing, or software engineering)?\nA: Cybersecurity\nQ: Which type of organization should these researchers be affiliated with (e.g., corporate R&D labs, academic universities, or independent tech think tanks)?\nA: Academic universities\nQ: Are there specific countries or geographic sub-regions within Latin America you want to prioritize, or is the entire LATAM region in scope?\nA: The entire LATAM region\nQ: What time window should the candidate's active research output fall within (e.g., actively publishing within the last 1–3 years, or any historical timeframe)?\nA: Actively publishing in 2024-2025",
  "c_elicit": [
   "Role: Senior academic researcher",
   "Field of research: Cybersecurity",
   "Affiliation: Academic universities",
   "Location: Latin America (entire LATAM region)",
   "Active research output: Actively publishing in 2024-2025"
  ],
  "recall_none": 0.3333333333333333,
  "recall_elicit": 0.0,
  "hide_none": 0.0,
  "hide_elicit": 1.0,
  "n_gold": 6,
  "n_hide": 3,
  "n_q": 5
 },
 {
  "id": "191",
  "query": "Search for post-doctoral researchers in environmental science from institutions in South America active between 2024 and 2026.",
  "gold": [
   "Role is post-doctoral researcher",
   "Field is environmental science",
   "Institution is located in South America",
   "Active as a post-doctoral researcher between 2024 and 2026"
  ],
  "keep": [
   "Field is environmental science",
   "Active as a post-doctoral researcher between 2024 and 2026"
  ],
  "hide": [
   "Role is post-doctoral researcher",
   "Institution is located in South America"
  ],
  "vague": "Looking for environmental science professionals who have been active in post-doctoral research between 2024 and 2026.",
  "c_none": [
   "Must be an environmental science professional",
   "Must have engaged in post-doctoral research",
   "Post-doctoral research activity must fall between 2024 and 2026"
  ],
  "questions": [
   "What specific sub-area of environmental science should the post-docs be focused on, such as climate change, conservation, pollution, or sustainability?",
   "What type of organization should they be affiliated with for their post-doctoral research, such as a university, government agency, or private research institute?",
   "Are you looking for candidates within a specific geographic region or country, or is this a global search?",
   "What is the intended role or purpose for these professionals, such as full-time academic hiring, consulting, advisory board membership, or industry R&D?",
   "Do you require candidates to have completed their post-doc within the 2024-2026 window, or is it acceptable if they are currently active and started prior to 2024?"
  ],
  "qa": "Q: What specific sub-area of environmental science should the post-docs be focused on, such as climate change, conservation, pollution, or sustainability?\nA: Any sub-area of environmental science is acceptable.\nQ: What type of organization should they be affiliated with for their post-doctoral research, such as a university, government agency, or private research institute?\nA: Any type of research institution is acceptable.\nQ: Are you looking for candidates within a specific geographic region or country, or is this a global search?\nA: The search is restricted to institutions in South America.\nQ: What is the intended role or purpose for these professionals, such as full-time academic hiring, consulting, advisory board membership, or industry R&D?\nA: No specific intended role is required; I am just looking to identify active post-doctoral researchers.\nQ: Do you require candidates to have completed their post-doc within the 2024-2026 window, or is it acceptable if they are currently active and started prior to 2024?\nA: It is acceptable if they are currently active and started prior to 2024.",
  "c_elicit": [
   "Must be an environmental science professional",
   "Must be active in post-doctoral research during the 2024-2026 window",
   "Any sub-area of environmental science is acceptable",
   "Must be affiliated with a research institution located in South America",
   "Any type of research institution is acceptable",
   "No specific intended role is required",
   "May have started the post-doc prior to 2024 as long as currently active"
  ],
  "recall_none": 0.5,
  "recall_elicit": 0.0,
  "hide_none": 0.5,
  "hide_elicit": 1.0,
  "n_gold": 4,
  "n_hide": 2,
  "n_q": 5
 },
 {
  "id": "205",
  "query": "Explora el ecosistema de contribuidores GitHub en proyectos de IA para la atención sanitaria en 2024-2026.",
  "gold": [
   "Has a GitHub account",
   "Has contributed to AI for healthcare projects",
   "Contributions occurred between 2024 and 2026",
   "Is an active contributor in the GitHub ecosystem"
  ],
  "keep": [
   "Has contributed to AI for healthcare projects",
   "Is an active contributor in the GitHub ecosystem"
  ],
  "hide": [
   "Has a GitHub account",
   "Contributions occurred between 2024 and 2026"
  ],
  "vague": "Looking for someone who has contributed to AI for healthcare projects and is an active contributor in the GitHub ecosystem.",
  "c_none": [
   "Has contributed to AI for healthcare projects",
   "Is an active contributor in the GitHub ecosystem"
  ],
  "questions": [
   "What specific role and seniority level are you targeting (e.g., Senior ML Engineer, Lead Data Scientist, Research Scientist)?",
   "Which sub-area of healthcare AI is the priority (e.g., medical imaging, clinical NLP, drug discovery, predictive analytics)?",
   "What type of organization should they currently belong to or have experience in (e.g., early-stage startup, big tech, academic research lab, hospital system)?",
   "Are there any geographic constraints or remote work limitations, and if so, what time zones are acceptable?",
   "What defines an acceptable 'active contributor' in the GitHub ecosystem (e.g., specific minimum commit frequency, maintaining a notable open-source project, or contributing to established healthcare AI repositories)?"
  ],
  "qa": "Q: What specific role and seniority level are you targeting (e.g., Senior ML Engineer, Lead Data Scientist, Research Scientist)?\nA: Research Scientist\nQ: Which sub-area of healthcare AI is the priority (e.g., medical imaging, clinical NLP, drug discovery, predictive analytics)?\nA: medical imaging\nQ: What type of organization should they currently belong to or have experience in (e.g., early-stage startup, big tech, academic research lab, hospital system)?\nA: academic research lab\nQ: Are there any geographic constraints or remote work limitations, and if so, what time zones are acceptable?\nA: No geographic constraints; fully remote across any time zone\nQ: What defines an acceptable 'active contributor' in the GitHub ecosystem (e.g., specific minimum commit frequency, maintaining a notable open-source project, or contributing to established healthcare AI repositories)?\nA: Contributing to established healthcare AI repositories",
  "c_elicit": [
   "Experience as a Research Scientist",
   "Contributed to AI for healthcare projects",
   "Specializes in medical imaging",
   "Has experience in an academic research lab",
   "No geographic constraints; fully remote across any time zone",
   "Active GitHub contributor to established healthcare AI repositories"
  ],
  "recall_none": 0.75,
  "recall_elicit": 0.5,
  "hide_none": 0.5,
  "hide_elicit": 0.5,
  "n_gold": 4,
  "n_hide": 2,
  "n_q": 5
 },
 {
  "id": "223",
  "query": "Busca perfiles de talentos en ciencias de la computación aplicadas a la medicina en universidades españolas con trabajos en 2025.",
  "gold": [
   "Field: Applied Computer Science",
   "Sub-area: Applied to Medicine",
   "Organization type: University",
   "Geography: Spain",
   "Time: Has work in 2025"
  ],
  "keep": [
   "Sub-area: Applied to Medicine",
   "Organization type: University",
   "Time: Has work in 2025"
  ],
  "hide": [
   "Field: Applied Computer Science",
   "Geography: Spain"
  ],
  "vague": "Looking for a university researcher in applied to medicine with work in 2025.",
  "c_none": [
   "Must be a university researcher",
   "Must be in a field applied to medicine",
   "Must have work in 2025"
  ],
  "questions": [
   "What specific role are you seeking (e.g., tenured faculty, postdoctoral researcher, clinical trial lead, or industry R&D scientist)?",
   "Which sub-area of applied medical research is the primary focus (e.g., oncology, medical devices, bioinformatics, neurology)?",
   "Are you targeting a specific type of organization (e.g., academic university, university-affiliated teaching hospital, or private research institute)?",
   "What is the required geography or region for this researcher's institution?",
   "Does 'work in 2025' refer to a publication date, active grant funding, ongoing clinical trials, or a specific employment start date?"
  ],
  "qa": "Q: What specific role are you seeking (e.g., tenured faculty, postdoctoral researcher, clinical trial lead, or industry R&D scientist)?\nA: Any role (faculty, postdoc, clinical trial lead, or R&D scientist).\nQ: Which sub-area of applied medical research is the primary focus (e.g., oncology, medical devices, bioinformatics, neurology)?\nA: Any sub-area of applied medical research.\nQ: Are you targeting a specific type of organization (e.g., academic university, university-affiliated teaching hospital, or private research institute)?\nA: Academic universities.\nQ: What is the required geography or region for this researcher's institution?\nA: Spain.\nQ: Does 'work in 2025' refer to a publication date, active grant funding, ongoing clinical trials, or a specific employment start date?\nA: Any of the mentioned interpretations (publication date, active grant funding, ongoing clinical trials, or employment start date).",
  "c_elicit": [
   "Must be a university researcher in medicine applied research",
   "Role can be faculty, postdoc, clinical trial lead, or R&D scientist",
   "Sub-area of applied medical research can be any",
   "Institution must be an academic university",
   "Institution must be located in Spain",
   "Must have 2025 work evidenced by publication, active grant funding, ongoing clinical trials, or employment start date"
  ],
  "recall_none": 0.4,
  "recall_elicit": 0.6,
  "hide_none": 0.0,
  "hide_elicit": 0.5,
  "n_gold": 5,
  "n_hide": 2,
  "n_q": 5
 },
 {
  "id": "239",
  "query": "Entdecke Forscher an deutschen Universitäten, die seit 2024 an nachhaltigen Materialien für Batterien arbeiten.",
  "gold": [
   "Role: Researcher",
   "Topic: Sustainable materials for batteries",
   "Organization type: University",
   "Geography: Germany",
   "Time: Active since 2024"
  ],
  "keep": [
   "Role: Researcher",
   "Topic: Sustainable materials for batteries",
   "Organization type: University"
  ],
  "hide": [
   "Geography: Germany",
   "Time: Active since 2024"
  ],
  "vague": "I'm looking for a university researcher focused on sustainable materials for batteries.",
  "c_none": [
   "university researcher",
   "focused on sustainable materials for batteries"
  ],
  "questions": [
   "What specific sub-area of sustainable battery materials should the researcher focus on, such as recycling, bio-based polymers, or abundant earth metals?",
   "What level of seniority and specific role title are you targeting, such as a PhD candidate, postdoctoral researcher, or a tenured faculty member?",
   "Are you looking for researchers within a specific type of organization, like an academic university, a national laboratory, or an industry R&D institute?",
   "Do you have a geographic restriction or preference, such as North America, Europe, or a specific country?",
   "What time window of active research or recent publications is acceptable for this candidate, such as actively publishing within the last 1-3 years or any historical timeframe?"
  ],
  "qa": "Q: What specific sub-area of sustainable battery materials should the researcher focus on, such as recycling, bio-based polymers, or abundant earth metals?\nA: Any sub-area within sustainable battery materials is acceptable.\nQ: What level of seniority and specific role title are you targeting, such as a PhD candidate, postdoctoral researcher, or a tenured faculty member?\nA: Any seniority or role title is acceptable.\nQ: Are you looking for researchers within a specific type of organization, like an academic university, a national laboratory, or an industry R&D institute?\nA: Academic universities.\nQ: Do you have a geographic restriction or preference, such as North America, Europe, or a specific country?\nA: Germany.\nQ: What time window of active research or recent publications is acceptable for this candidate, such as actively publishing within the last 1-3 years or any historical timeframe?\nA: Active research or publications since 2024.",
  "c_elicit": [
   "University researcher",
   "Focus on sustainable materials for batteries",
   "Any sub-area within sustainable battery materials is acceptable",
   "Any seniority or role title is acceptable",
   "Affiliated with an academic university",
   "Located in Germany",
   "Active research or publications since 2024"
  ],
  "recall_none": 0.6,
  "recall_elicit": 0.6,
  "hide_none": 0.0,
  "hide_elicit": 1.0,
  "n_gold": 5,
  "n_hide": 2,
  "n_q": 5
 },
 {
  "id": "250",
  "query": "List open-source maintainers and top contributors on GitHub working on computational biology projects, including those affiliated with universities or biotech firms in recent years from 2024.",
  "gold": [
   "person is an open-source maintainer",
   "person is a top contributor on GitHub",
   "person works on computational biology projects",
   "person is affiliated with a university or biotech firm",
   "person's GitHub activity or affiliation is from 2024 or more recent"
  ],
  "keep": [
   "person is an open-source maintainer",
   "person is affiliated with a university or biotech firm",
   "person's GitHub activity or affiliation is from 2024 or more recent"
  ],
  "hide": [
   "person is a top contributor on GitHub",
   "person works on computational biology projects"
  ],
  "vague": "Looking for an open-source maintainer currently affiliated with a university or biotech firm who has shown GitHub activity or affiliation in 2024 or later.",
  "c_none": [
   "Is an open-source maintainer",
   "Is currently affiliated with a university or biotech firm",
   "Has shown GitHub activity or affiliation in 2024 or later"
  ],
  "questions": [
   "What specific open-source project, technology stack, or domain (e.g., bioinformatics, lab automation, LLMs, infrastructure) should the maintainer be responsible for?",
   "Do you require the candidate to be actively employed as faculty/research staff at a university, or are PhD students and postdocs affiliated with a biotech firm also acceptable?",
   "Should the GitHub activity in 2024 or later be limited to commit/code contributions, or does it include issue triage, PR reviews, and repository sponsorship?",
   "What level of seniority and scale of maintenance is expected (e.g., lead maintainer of a large multi-contributor project vs. sole maintainer of a niche tool)?",
   "Are there any geographic restrictions or time zone requirements for the candidate's current affiliation?"
  ],
  "qa": "Q: What specific open-source project, technology stack, or domain (e.g., bioinformatics, lab automation, LLMs, infrastructure) should the maintainer be responsible for?\nA: Computational biology and bioinformatics.\nQ: Do you require the candidate to be actively employed as faculty/research staff at a university, or are PhD students and postdocs affiliated with a biotech firm also acceptable?\nA: University faculty/research staff, biotech firm employees, and PhD students/postdocs are all acceptable.\nQ: Should the GitHub activity in 2024 or later be limited to commit/code contributions, or does it include issue triage, PR reviews, and repository sponsorship?\nA: Include all forms of GitHub activity, such as commits, issue triage, PR reviews, and sponsorship.\nQ: What level of seniority and scale of maintenance is expected (e.g., lead maintainer of a large multi-contributor project vs. sole maintainer of a niche tool)?\nA: Both lead maintainers of large multi-contributor projects and sole maintainers of niche tools are acceptable.\nQ: Are there any geographic restrictions or time zone requirements for the candidate's current affiliation?\nA: No geographic restrictions or time zone requirements.",
  "c_elicit": [
   "Is an open-source maintainer in computational biology and bioinformatics",
   "Is currently affiliated with a university (faculty, research staff, PhD student, or postdoc) or a biotech firm",
   "Has shown GitHub activity in 2024 or later (commits, issue triage, PR reviews, or sponsorship)",
   "Can be a lead maintainer of a large project or sole maintainer of a niche tool",
   "Has no geographic or time zone restrictions"
  ],
  "recall_none": 0.2,
  "recall_elicit": 0.6,
  "hide_none": 0.0,
  "hide_elicit": 1.0,
  "n_gold": 5,
  "n_hide": 2,
  "n_q": 5
 },
 {
  "id": "268",
  "query": "Chercheurs en chimie computationnelle dans des laboratoires européens ayant présenté à des conférences en 2025.",
  "gold": [
   "Role: Researcher",
   "Topic: Computational Chemistry",
   "Organization type: Laboratory",
   "Geography: Europe",
   "Output type: Conference presentation",
   "Time: 2025"
  ],
  "keep": [
   "Organization type: Laboratory",
   "Output type: Conference presentation",
   "Time: 2025"
  ],
  "hide": [
   "Role: Researcher",
   "Topic: Computational Chemistry",
   "Geography: Europe"
  ],
  "vague": "Looking for someone from a laboratory to deliver a conference presentation in 2025.",
  "c_none": [
   "Must have laboratory experience",
   "Must be available to deliver a presentation in 2025",
   "Must be able to deliver a conference presentation"
  ],
  "questions": [
   "What specific laboratory sub-area or field of study should the candidate's expertise align with?",
   "What is the exact time window and geographic location of the 2025 conference?",
   "What level of seniority and specific laboratory role (e.g., Principal Investigator, Lab Director, Lead Scientist) are you targeting?",
   "What type of organization should the candidate be affiliated with (e.g., academic university, corporate R&D lab, government facility, clinical hospital)?",
   "What is the expected scale and audience size of the conference presentation?"
  ],
  "qa": "Q: What specific laboratory sub-area or field of study should the candidate's expertise align with?\nA: Computational chemistry.\nQ: What is the exact time window and geographic location of the 2025 conference?\nA: Any time in 2025; anywhere in Europe.\nQ: What level of seniority and specific laboratory role (e.g., Principal Investigator, Lab Director, Lead Scientist) are you targeting?\nA: Any seniority or role.\nQ: What type of organization should the candidate be affiliated with (e.g., academic university, corporate R&D lab, government facility, clinical hospital)?\nA: Any type of organization.\nQ: What is the expected scale and audience size of the conference presentation?\nA: Any scale and audience size.",
  "c_elicit": [
   "From a laboratory",
   "Expertise in computational chemistry",
   "Available to deliver a conference presentation in 2025",
   "Presentation located anywhere in Europe"
  ],
  "recall_none": 0.16666666666666666,
  "recall_elicit": 0.3333333333333333,
  "hide_none": 0.0,
  "hide_elicit": 1.0,
  "n_gold": 6,
  "n_hide": 3,
  "n_q": 5
 },
 {
  "id": "283",
  "query": "Busca ingenieros de software en empresas tecnológicas de España o Portugal trabajando en sistemas de inteligencia artificial en 2025.",
  "gold": [
   "Role is software engineer",
   "Sub-area is artificial intelligence systems",
   "Organization type is technology company",
   "Geography is Spain or Portugal",
   "Time is active in 2025"
  ],
  "keep": [
   "Role is software engineer",
   "Sub-area is artificial intelligence systems",
   "Organization type is technology company"
  ],
  "hide": [
   "Geography is Spain or Portugal",
   "Time is active in 2025"
  ],
  "vague": "I'm looking for software engineers specializing in artificial intelligence systems to join a technology company.",
  "c_none": [
   "Must be a software engineer",
   "Must specialize in artificial intelligence systems",
   "Must be willing to join a technology company"
  ],
  "questions": [
   "What specific sub-area of artificial intelligence should the engineers specialize in (e.g., NLP, computer vision, reinforcement learning, MLOps, or applied generative AI)?",
   "What is the required seniority level for these roles, and are they individual contributor or management positions?",
   "What type of technology company is this (e.g., early-stage startup, mid-market SaaS, or large enterprise), and what is the primary product domain?",
   "What is the target geography for sourcing, and is the company open to remote candidates or requiring on-site/hybrid work?",
   "What is the expected timeline to fill these positions, and are there any specific time windows or deadlines for the current hiring push?"
  ],
  "qa": "Q: What specific sub-area of artificial intelligence should the engineers specialize in (e.g., NLP, computer vision, reinforcement learning, MLOps, or applied generative AI)?\nA: No specific sub-area is required; any AI systems specialization is acceptable.\nQ: What is the required seniority level for these roles, and are they individual contributor or management positions?\nA: No specific seniority level or role type is required.\nQ: What type of technology company is this (e.g., early-stage startup, mid-market SaaS, or large enterprise), and what is the primary product domain?\nA: Any technology company type and product domain is acceptable.\nQ: What is the target geography for sourcing, and is the company open to remote candidates or requiring on-site/hybrid work?\nA: Spain or Portugal; open to any work model (remote, on-site, or hybrid).\nQ: What is the expected timeline to fill these positions, and are there any specific time windows or deadlines for the current hiring push?\nA: Targeting employment in 2025; no specific hiring timeline or deadlines.",
  "c_elicit": [
   "Must be a software engineer",
   "Must specialize in AI systems",
   "Must be based in Spain or Portugal",
   "Must target employment in 2025"
  ],
  "recall_none": 0.4,
  "recall_elicit": 0.4,
  "hide_none": 0.0,
  "hide_elicit": 1.0,
  "n_gold": 5,
  "n_hide": 2,
  "n_q": 5
 },
 {
  "id": "299",
  "query": "Find researchers at universities in Brazil and Argentina working on bioinformatics who published in 2025.",
  "gold": [
   "Role: researcher",
   "Topic: bioinformatics",
   "Organization type: university",
   "Geography: Brazil",
   "Geography: Argentina",
   "Output type: publication",
   "Time: published in 2025"
  ],
  "keep": [
   "Role: researcher",
   "Topic: bioinformatics",
   "Organization type: university",
   "Geography: Argentina"
  ],
  "hide": [
   "Geography: Brazil",
   "Output type: publication",
   "Time: published in 2025"
  ],
  "vague": "I'm looking for a researcher focused on bioinformatics at a university in Argentina.",
  "c_none": [
   "Focused on bioinformatics",
   "Researcher",
   "Affiliated with a university in Argentina"
  ],
  "questions": [
   "What specific sub-area of bioinformatics should the researcher specialize in (e.g., genomics, structural bioinformatics, computational biology)?",
   "What level of seniority are you targeting (e.g., PhD student, postdoc, principal investigator, full professor)?",
   "Are you looking for candidates at any specific type of university or research institute in Argentina (e.g., public, private, specific institutions like UBA or UNLP)?",
   "What time window defines an 'active' researcher for your search (e.g., currently publishing within the last 1-3 years, historically notable)?",
   "What is the intended purpose or scale of this search (e.g., finding a single candidate for a specific role, building a broad list of potential collaborators)?"
  ],
  "qa": "Q: What specific sub-area of bioinformatics should the researcher specialize in (e.g., genomics, structural bioinformatics, computational biology)?\nA: Any sub-area of bioinformatics is acceptable.\nQ: What level of seniority are you targeting (e.g., PhD student, postdoc, principal investigator, full professor)?\nA: Any level of seniority is acceptable.\nQ: Are you looking for candidates at any specific type of university or research institute in Argentina (e.g., public, private, specific institutions like UBA or UNLP)?\nA: Any type of university or research institute is acceptable.\nQ: What time window defines an 'active' researcher for your search (e.g., currently publishing within the last 1-3 years, historically notable)?\nA: Must have published in 2025.\nQ: What is the intended purpose or scale of this search (e.g., finding a single candidate for a specific role, building a broad list of potential collaborators)?\nA: Building a broad list of potential candidates.",
  "c_elicit": [
   "Specializes in bioinformatics",
   "Affiliated with a university or research institute in Argentina",
   "Any bioinformatics sub-area is acceptable",
   "Any seniority level is acceptable",
   "Any type of university or research institute is acceptable",
   "Must have published in 2025",
   "Candidate is part of a broad list of potential candidates"
  ],
  "recall_none": 0.42857142857142855,
  "recall_elicit": 0.0,
  "hide_none": 0.0,
  "hide_elicit": 0.6666666666666666,
  "n_gold": 7,
  "n_hide": 3,
  "n_q": 5
 },
 {
  "id": "32",
  "query": "Locate researchers in aerospace engineering at various levels of institutions in South America with projects active in 2025.",
  "gold": [
   "Person is a researcher",
   "Person's field is aerospace engineering",
   "Person is affiliated with an academic or research institution",
   "Person's institution is located in South America",
   "Person's institution spans various organizational levels (e.g., university, institute, college)",
   "Person is involved in an active research project",
   "Person's project is active in 2025"
  ],
  "keep": [
   "Person is a researcher",
   "Person's field is aerospace engineering",
   "Person is affiliated with an academic or research institution",
   "Person is involved in an active research project"
  ],
  "hide": [
   "Person's institution is located in South America",
   "Person's institution spans various organizational levels (e.g., university, institute, college)",
   "Person's project is active in 2025"
  ],
  "vague": "I'm looking for an aerospace engineering researcher affiliated with an academic or research institution who is involved in an active research project.",
  "c_none": [
   "Must be an aerospace engineering researcher",
   "Must be affiliated with an academic or research institution",
   "Must be involved in an active research project"
  ],
  "questions": [
   "What specific sub-area of aerospace engineering should the researcher's active project focus on (e.g., aerodynamics, propulsion, space systems, structures, or avionics)?",
   "What type of academic or research institution is preferred (e.g., R1 university, liberal arts college, government lab, or private R&D institute)?",
   "Are there any geographic constraints on the institution's location, or should the search be global?",
   "What level of seniority is required for this researcher (e.g., PhD candidate, postdoc, assistant professor, or senior principal investigator)?",
   "What time window defines an 'active' research project for this search (e.g., funded within the last 12 months, currently ongoing, or starting this fiscal year)?"
  ],
  "qa": "Q: What specific sub-area of aerospace engineering should the researcher's active project focus on (e.g., aerodynamics, propulsion, space systems, structures, or avionics)?\nA: No specific sub-area preference; any aerospace engineering sub-area is acceptable.\nQ: What type of academic or research institution is preferred (e.g., R1 university, liberal arts college, government lab, or private R&D institute)?\nA: Various levels of institutions are acceptable, with no specific type preferred.\nQ: Are there any geographic constraints on the institution's location, or should the search be global?\nA: The search should be limited to institutions located in South America.\nQ: What level of seniority is required for this researcher (e.g., PhD candidate, postdoc, assistant professor, or senior principal investigator)?\nA: Any level of seniority is acceptable.\nQ: What time window defines an 'active' research project for this search (e.g., funded within the last 12 months, currently ongoing, or starting this fiscal year)?\nA: The project must be active in 2025 (currently ongoing or starting in 2025).",
  "c_elicit": [
   "Affiliated with an academic or research institution",
   "Involved in aerospace engineering research",
   "Any aerospace engineering sub-area is acceptable",
   "Institution type is not restricted",
   "Institution is located in South America",
   "Any seniority level is acceptable",
   "Research project is active in 2025"
  ],
  "recall_none": 0.42857142857142855,
  "recall_elicit": 0.42857142857142855,
  "hide_none": 0.0,
  "hide_elicit": 1.0,
  "n_gold": 7,
  "n_hide": 3,
  "n_q": 5
 },
 {
  "id": "351",
  "query": "Busque perfiles de investigadores en ingeniería biomédica en universidades de México que han publicado desde 2024.",
  "gold": [
   "Role/topic: Researcher",
   "Sub-area: Biomedical engineering",
   "Organization type: University",
   "Geography: Mexico",
   "Time/recency: Has published since 2024"
  ],
  "keep": [
   "Sub-area: Biomedical engineering",
   "Organization type: University",
   "Time/recency: Has published since 2024"
  ],
  "hide": [
   "Role/topic: Researcher",
   "Geography: Mexico"
  ],
  "vague": "Looking for university-affiliated professionals in biomedical engineering who have published since 2024.",
  "c_none": [
   "Must be a professional",
   "Must be affiliated with a university",
   "Must be in the field of biomedical engineering",
   "Must have published since 2024"
  ],
  "questions": [
   "What specific roles or seniority levels are you targeting (e.g., tenured faculty, postdoctoral researchers, lab directors)?",
   "Which sub-areas within biomedical engineering are most relevant to your search (e.g., biomaterials, medical imaging, tissue engineering, biomechanics)?",
   "What types of university affiliations are acceptable (e.g., R1 research institutions, teaching-focused colleges, specific geographic regions)?",
   "Does 'published since 2024' refer to journal articles, conference proceedings, or preprints, and is there a minimum publication count required?",
   "What is the intended purpose or scale of this search (e.g., building a speaker panel, recruiting for an industry role, identifying potential collaborators)?"
  ],
  "qa": "Q: What specific roles or seniority levels are you targeting (e.g., tenured faculty, postdoctoral researchers, lab directors)?\nA: Any seniority level is acceptable.\nQ: Which sub-areas within biomedical engineering are most relevant to your search (e.g., biomaterials, medical imaging, tissue engineering, biomechanics)?\nA: All sub-areas within biomedical engineering are relevant.\nQ: What types of university affiliations are acceptable (e.g., R1 research institutions, teaching-focused colleges, specific geographic regions)?\nA: Any university affiliations in Mexico are acceptable.\nQ: Does 'published since 2024' refer to journal articles, conference proceedings, or preprints, and is there a minimum publication count required?\nA: It refers to any publication type; there is no minimum publication count required.\nQ: What is the intended purpose or scale of this search (e.g., building a speaker panel, recruiting for an industry role, identifying potential collaborators)?\nA: The intended purpose is identifying potential collaborators.",
  "c_elicit": [
   "Affiliated with a university in Mexico",
   "Professional in biomedical engineering",
   "Any seniority level is acceptable",
   "Any sub-area within biomedical engineering is acceptable",
   "Has at least one publication since 2024",
   "Publication can be of any type",
   "No minimum publication count required"
  ],
  "recall_none": 0.4,
  "recall_elicit": 0.8,
  "hide_none": 0.5,
  "hide_elicit": 1.0,
  "n_gold": 5,
  "n_hide": 2,
  "n_q": 5
 },
 {
  "id": "334",
  "query": "Find developers on GitHub involved in open-source quantum information processing projects, covering multiple roles and cross-institutional talent pools active 2024-2026.",
  "gold": [
   "person has a GitHub developer profile",
   "person is active on GitHub",
   "person contributes to open-source projects",
   "person's projects involve quantum information processing",
   "person covers multiple roles within open-source quantum projects",
   "person is part of a cross-institutional talent pool",
   "person's GitHub activity occurs between 2024 and 2026"
  ],
  "keep": [
   "person is active on GitHub",
   "person's projects involve quantum information processing",
   "person covers multiple roles within open-source quantum projects",
   "person is part of a cross-institutional talent pool"
  ],
  "hide": [
   "person has a GitHub developer profile",
   "person contributes to open-source projects",
   "person's GitHub activity occurs between 2024 and 2026"
  ],
  "vague": "I need an active GitHub user whose projects involve quantum information processing and who covers multiple roles within open-source quantum projects, sourced from a cross-institutional talent pool.",
  "c_none": [
   "Has an active GitHub account",
   "GitHub projects involve quantum information processing",
   "Holds multiple roles within open-source quantum projects",
   "Is sourced from a cross-institutional talent pool"
  ],
  "questions": [
   "What specific roles within open-source quantum projects should the candidate have covered (e.g., core developer, project maintainer, documentation lead, community manager)?",
   "Which sub-areas of quantum information processing are the highest priority for this search (e.g., quantum error correction, quantum cryptography, quantum algorithms, quantum hardware control)?",
   "What types of institutions should define the cross-institutional talent pool (e.g., academic research labs, corporate R&D centers, independent open-source collectives)?",
   "What level of seniority and scale of contribution are required (e.g., lead maintainer of a major framework vs. active contributor to multiple smaller projects)?",
   "Are there any geographic restrictions or time-window requirements for their activity (e.g., must be located in North America, must have committed code within the last 6 months)?"
  ],
  "qa": "Q: What specific roles within open-source quantum projects should the candidate have covered (e.g., core developer, project maintainer, documentation lead, community manager)?\nA: Core developers, project maintainers, documentation leads, and community managers.\nQ: Which sub-areas of quantum information processing are the highest priority for this search (e.g., quantum error correction, quantum cryptography, quantum algorithms, quantum hardware control)?\nA: Quantum error correction, quantum cryptography, quantum algorithms, and quantum hardware control.\nQ: What types of institutions should define the cross-institutional talent pool (e.g., academic research labs, corporate R&D centers, independent open-source collectives)?\nA: Academic research labs, corporate R&D centers, and independent open-source collectives.\nQ: What level of seniority and scale of contribution are required (e.g., lead maintainer of a major framework vs. active contributor to multiple smaller projects)?\nA: Both lead maintainers of major frameworks and active contributors to multiple smaller projects.\nQ: Are there any geographic restrictions or time-window requirements for their activity (e.g., must be located in North America, must have committed code within the last 6 months)?\nA: No geographic restrictions; must have active project contributions within the 2024-2026 time window.",
  "c_elicit": [
   "Active GitHub user",
   "Projects involve quantum information processing",
   "Has covered the role of core developer in open-source quantum projects",
   "Has covered the role of project maintainer in open-source quantum projects",
   "Has covered the role of documentation lead in open-source quantum projects",
   "Has covered the role of community manager in open-source quantum projects",
   "Work spans quantum error correction",
   "Work spans quantum cryptography",
   "Work spans quantum algorithms",
   "Work spans quantum hardware control",
   "Sourced from a cross-institutional talent pool including academic research labs",
   "Sourced from a cross-institutional talent pool including corporate R&D centers",
   "Sourced from a cross-institutional talent pool including independent open-source collectives",
   "Includes lead maintainers of major frameworks",
   "Includes active contributors to multiple smaller projects",
   "No geographic restrictions",
   "Must have active project contributions within the 2024-2026 time window"
  ],
  "recall_none": 0.42857142857142855,
  "recall_elicit": 0.42857142857142855,
  "hide_none": 0.6666666666666666,
  "hide_elicit": 1.0,
  "n_gold": 7,
  "n_hide": 3,
  "n_q": 5
 },
 {
  "id": "364",
  "query": "Identify diverse career paths of researchers in medical AI across US, UK, and Indian academic settings since 2024.",
  "gold": [
   "Person is a researcher",
   "Person's research focus is medical AI",
   "Person has a career path",
   "Person's career path is diverse",
   "Person is affiliated with an academic setting",
   "Person's academic setting is in the US",
   "Person's academic setting is in the UK",
   "Person's academic setting is in India",
   "Person's career path occurred since 2024"
  ],
  "keep": [
   "Person is a researcher",
   "Person's research focus is medical AI",
   "Person's career path is diverse",
   "Person's academic setting is in the US",
   "Person's career path occurred since 2024"
  ],
  "hide": [
   "Person has a career path",
   "Person is affiliated with an academic setting",
   "Person's academic setting is in the UK",
   "Person's academic setting is in India"
  ],
  "vague": "Looking for a US-based medical AI researcher who has pursued diverse professional directions since 2024.",
  "c_none": [
   "Based in the US",
   "Works as a medical AI researcher",
   "Has pursued diverse professional directions since 2024"
  ],
  "questions": [
   "What specific medical AI sub-areas (e.g., clinical informatics, medical imaging, drug discovery) should the researcher have explored since 2024?",
   "What types of organizations should we target for their diverse professional experiences (e.g., academia, startups, big tech, healthcare providers)?",
   "What level of seniority is required for this role (e.g., PhD candidate, postdoc, senior industry researcher, Principal Investigator)?",
   "Does 'US-based' refer strictly to candidates currently residing in specific US states/time zones, or does it include US citizens working abroad?",
   "What is the target scale and type of the hiring organization, and is this a full-time, part-time, or advisory role?"
  ],
  "qa": "Q: What specific medical AI sub-areas (e.g., clinical informatics, medical imaging, drug discovery) should the researcher have explored since 2024?\nA: Any medical AI sub-area is acceptable, provided their work has been situated within academic settings since 2024.\nQ: What types of organizations should we target for their diverse professional experiences (e.g., academia, startups, big tech, healthcare providers)?\nA: Strictly academic settings (e.g., universities, research institutes, academic medical centers).\nQ: What level of seniority is required for this role (e.g., PhD candidate, postdoc, senior industry researcher, Principal Investigator)?\nA: Any level of academic seniority is acceptable, from PhD candidates to Principal Investigators.\nQ: Does 'US-based' refer strictly to candidates currently residing in specific US states/time zones, or does it include US citizens working abroad?\nA: 'US-based' refers to researchers operating within US academic settings; it does not include US citizens working abroad.\nQ: What is the target scale and type of the hiring organization, and is this a full-time, part-time, or advisory role?\nA: This is not a hiring action for a specific role; the objective is purely to identify and map the career paths of these researchers.",
  "c_elicit": [
   "US-based within US academic settings",
   "Medical AI researcher",
   "Explored diverse professional directions since 2024",
   "Diverse experiences strictly within academic settings",
   "Work situated within academic settings since 2024",
   "Any medical AI sub-area is acceptable",
   "Any level of academic seniority is acceptable",
   "Does not include US citizens working abroad",
   "Objective is career path mapping, not hiring for a specific role"
  ],
  "recall_none": 0.2222222222222222,
  "recall_elicit": 0.4444444444444444,
  "hide_none": 0.25,
  "hide_elicit": 0.5,
  "n_gold": 9,
  "n_hide": 4,
  "n_q": 5
 },
 {
  "id": "378",
  "query": "Search for researchers in quantum information science at Canadian institutions publishing in 2024-2025.",
  "gold": [
   "Role/Topic: Person is a researcher",
   "Sub-area: Specializes in quantum information science",
   "Organization type: Affiliated with an academic or research institution",
   "Geography: Institution is located in Canada",
   "Time/Recency: Published at least one paper in 2024 or 2025",
   "Output type: Publication output is an academic paper"
  ],
  "keep": [
   "Role/Topic: Person is a researcher",
   "Organization type: Affiliated with an academic or research institution",
   "Geography: Institution is located in Canada"
  ],
  "hide": [
   "Sub-area: Specializes in quantum information science",
   "Time/Recency: Published at least one paper in 2024 or 2025",
   "Output type: Publication output is an academic paper"
  ],
  "vague": "Looking for a researcher based at an academic or research institution in Canada.",
  "c_none": [
   "Must be a researcher",
   "Must be based at an academic or research institution",
   "Must be located in Canada"
  ],
  "questions": [
   "What specific sub-area or field of research should the candidate specialize in?",
   "What level of seniority or academic rank (e.g., postdoc, assistant professor, institute director) is required?",
   "Are there specific types of institutions you are targeting (e.g., U15 university, polytechnic, government lab)?",
   "Does the geography need to be restricted to a specific province, city, or linguistic region (e.g., Francophone Quebec)?",
   "What time window or recency of active research/publications is acceptable for this candidate?"
  ],
  "qa": "Q: What specific sub-area or field of research should the candidate specialize in?\nA: Quantum information science\nQ: What level of seniority or academic rank (e.g., postdoc, assistant professor, institute director) is required?\nA: Any seniority or academic rank\nQ: Are there specific types of institutions you are targeting (e.g., U15 university, polytechnic, government lab)?\nA: Any Canadian institution\nQ: Does the geography need to be restricted to a specific province, city, or linguistic region (e.g., Francophone Quebec)?\nA: No specific geographic restriction within Canada\nQ: What time window or recency of active research/publications is acceptable for this candidate?\nA: Publishing in 2024-2025",
  "c_elicit": [
   "Based at an academic or research institution in Canada",
   "Specializes in quantum information science",
   "Any seniority or academic rank is acceptable",
   "Institution can be any type (e.g., U15, polytechnic, government lab)",
   "No geographic restriction within Canada",
   "Must be publishing in 2024-2025"
  ],
  "recall_none": 0.0,
  "recall_elicit": 0.6666666666666666,
  "hide_none": 0.0,
  "hide_elicit": 0.6666666666666666,
  "n_gold": 6,
  "n_hide": 3,
  "n_q": 5
 },
 {
  "id": "390",
  "query": "Recherchez les chercheurs en physique des matériaux aux universités françaises qui ont présenté des travaux lors de conférences en 2024-2025.",
  "gold": [
   "Role is researcher",
   "Field is physics",
   "Sub-field is materials physics",
   "Affiliation type is university",
   "Geography is France",
   "Presented work at a conference",
   "Conference timeframe is 2024-2025"
  ],
  "keep": [
   "Role is researcher",
   "Affiliation type is university",
   "Geography is France",
   "Conference timeframe is 2024-2025"
  ],
  "hide": [
   "Field is physics",
   "Sub-field is materials physics",
   "Presented work at a conference"
  ],
  "vague": "Looking for university-based researchers in France who attended conferences in 2024-2025.",
  "c_none": [
   "Must be a university-based researcher",
   "Must be based in France",
   "Must have attended at least one conference in 2024 or 2025"
  ],
  "questions": [
   "What specific academic roles or seniority levels are you targeting (e.g., PhD students, postdocs, principal investigators, full professors)?",
   "Which academic disciplines or research sub-areas are of interest, or are researchers from any field acceptable?",
   "Does 'university-based' strictly exclude researchers employed by French national research institutes (e.g., CNRS, INRIA, INSERM) even if they are affiliated with a university, or does it include any researcher operating within a French academic ecosystem?",
   "Are you looking for researchers who attended any specific conferences, or is there a preferred conference size, format (e.g., international, national, virtual), or geographic location?",
   "How do you expect to verify their attendance (e.g., published conference programs, public presentation slides, self-declared on LinkedIn), and does the 2024-2025 window refer to the conference dates or the date their attendance was made public?"
  ],
  "qa": "Q: What specific academic roles or seniority levels are you targeting (e.g., PhD students, postdocs, principal investigators, full professors)?\nA: Any academic roles or seniority levels are acceptable.\nQ: Which academic disciplines or research sub-areas are of interest, or are researchers from any field acceptable?\nA: Materials physics.\nQ: Does 'university-based' strictly exclude researchers employed by French national research institutes (e.g., CNRS, INRIA, INSERM) even if they are affiliated with a university, or does it include any researcher operating within a French academic ecosystem?\nA: It includes any researcher operating within the French academic ecosystem, including those affiliated with national research institutes.\nQ: Are you looking for researchers who attended any specific conferences, or is there a preferred conference size, format (e.g., international, national, virtual), or geographic location?\nA: No specific conferences, formats, or locations are preferred; any conference is acceptable.\nQ: How do you expect to verify their attendance (e.g., published conference programs, public presentation slides, self-declared on LinkedIn), and does the 2024-2025 window refer to the conference dates or the date their attendance was made public?\nA: Verification via public presentation records or published conference programs is expected, and the 2024-2025 window refers to the conference dates.",
  "c_elicit": [
   "Researcher in Materials physics",
   "Operates within the French academic ecosystem, including national research institutes",
   "Holds any academic role or seniority level",
   "Attended any conference during 2024-2025",
   "Attendance verifiable via public presentation records or published conference programs"
  ],
  "recall_none": 0.0,
  "recall_elicit": 0.5714285714285714,
  "hide_none": 0.3333333333333333,
  "hide_elicit": 1.0,
  "n_gold": 7,
  "n_hide": 3,
  "n_q": 5
 },
 {
  "id": "402",
  "query": "Décrivez les chercheurs en neurosciences dans les laboratoires français ayant des projets collaboratifs en 2025.",
  "gold": [
   "Role: Researcher",
   "Topic: Neuroscience",
   "Organization type: Laboratory",
   "Geography: France",
   "Activity: Has collaborative projects",
   "Time: Active in 2025"
  ],
  "keep": [
   "Role: Researcher",
   "Geography: France",
   "Time: Active in 2025"
  ],
  "hide": [
   "Topic: Neuroscience",
   "Organization type: Laboratory",
   "Activity: Has collaborative projects"
  ],
  "vague": "Looking for a Researcher based in France who has been active in 2025.",
  "c_none": [
   "Must be based in France",
   "Must be a Researcher",
   "Must have been active in 2025"
  ],
  "questions": [
   "What specific research domain or sub-area are you targeting (e.g., AI/ML, biotechnology, social sciences, quantitative finance)?",
   "What type of organization should the researcher be affiliated with (e.g., academic institution, corporate R&D lab, government agency, independent think tank)?",
   "What level of seniority is required for this role (e.g., PhD candidate, postdoctoral researcher, principal investigator, industry veteran)?",
   "Does 'active in 2025' refer to recent peer-reviewed publications, ongoing grant-funded projects, or general public professional contributions within this calendar year?",
   "Are there any specific geographic constraints within France (e.g., strictly Paris region, specific tech hubs like Grenoble or Toulouse, or fully remote)?"
  ],
  "qa": "Q: What specific research domain or sub-area are you targeting (e.g., AI/ML, biotechnology, social sciences, quantitative finance)?\nA: Neurosciences (all sub-areas, including computational, cognitive, and cellular/molecular).\nQ: What type of organization should the researcher be affiliated with (e.g., academic institution, corporate R&D lab, government agency, independent think tank)?\nA: Academic institutions and public research organizations (e.g., CNRS, Inserm, universities).\nQ: What level of seniority is required for this role (e.g., PhD candidate, postdoctoral researcher, principal investigator, industry veteran)?\nA: All levels, from postdoctoral researchers to principal investigators.\nQ: Does 'active in 2025' refer to recent peer-reviewed publications, ongoing grant-funded projects, or general public professional contributions within this calendar year?\nA: Ongoing grant-funded collaborative projects active in 2025.\nQ: Are there any specific geographic constraints within France (e.g., strictly Paris region, specific tech hubs like Grenoble or Toulouse, or fully remote)?\nA: No specific geographic constraints; any laboratory within France.",
  "c_elicit": [
   "Based in France",
   "Active in neuroscience research (computational, cognitive, or cellular/molecular)",
   "Affiliated with an academic institution or public research organization (e.g., CNRS, Inserm, universities)",
   "Postdoctoral researcher or Principal Investigator level",
   "Involved in ongoing grant-funded collaborative projects active in 2025",
   "Located at any laboratory within France (no specific geographic constraints)"
  ],
  "recall_none": 0.3333333333333333,
  "recall_elicit": 0.16666666666666666,
  "hide_none": 0.0,
  "hide_elicit": 0.0,
  "n_gold": 6,
  "n_hide": 3,
  "n_q": 5
 },
 {
  "id": "415",
  "query": "Map the landscape of neuroscientists focusing on cognitive computing at institutions in the US and Canada with publications from 2024 to 2026.",
  "gold": [
   "Role is a neuroscientist",
   "Topic is cognitive computing",
   "Organization type is an academic or research institution",
   "Geography is the US or Canada",
   "Has at least one publication from 2024 to 2026"
  ],
  "keep": [
   "Topic is cognitive computing",
   "Organization type is an academic or research institution",
   "Geography is the US or Canada"
  ],
  "hide": [
   "Role is a neuroscientist",
   "Has at least one publication from 2024 to 2026"
  ],
  "vague": "Looking for people working on cognitive computing at academic or research institutions in the US or Canada.",
  "c_none": [
   "Must be working on cognitive computing",
   "Must be employed at an academic or research institution",
   "Must be located in the US or Canada"
  ],
  "questions": [
   "What specific roles or titles are you targeting (e.g., tenure-track faculty, postdoctoral researchers, PhD candidates, lab directors)?",
   "Within cognitive computing, which sub-areas or applications are most relevant to your search (e.g., natural language processing, neural-symbolic AI, cognitive architectures, human-computer interaction)?",
   "Are you targeting specific institution types, such as R1 universities, liberal arts colleges, or corporate/government research labs (e.g., IBM Research, Max Planck Florida)?",
   "What level of seniority or scale of impact is required (e.g., early-career researchers, highly-cited senior faculty, or individuals leading large research groups)?",
   "What is the required time window for this involvement (e.g., currently active, published within the last 3 years, or historical pioneers in the field)?"
  ],
  "qa": "Q: What specific roles or titles are you targeting (e.g., tenure-track faculty, postdoctoral researchers, PhD candidates, lab directors)?\nA: All roles and titles are relevant, including faculty, postdocs, PhD candidates, and lab directors.\nQ: Within cognitive computing, which sub-areas or applications are most relevant to your search (e.g., natural language processing, neural-symbolic AI, cognitive architectures, human-computer interaction)?\nA: All sub-areas and applications within cognitive computing are relevant.\nQ: Are you targeting specific institution types, such as R1 universities, liberal arts colleges, or corporate/government research labs (e.g., IBM Research, Max Planck Florida)?\nA: All institution types in the US and Canada are relevant, including universities and corporate/government labs.\nQ: What level of seniority or scale of impact is required (e.g., early-career researchers, highly-cited senior faculty, or individuals leading large research groups)?\nA: All levels of seniority and impact are relevant.\nQ: What is the required time window for this involvement (e.g., currently active, published within the last 3 years, or historical pioneers in the field)?\nA: Published from 2024 to 2026.",
  "c_elicit": [
   "Field: Cognitive computing",
   "Affiliation: Academic or research institution in the US or Canada",
   "Roles: Any (faculty, postdocs, PhD candidates, lab directors, etc.)",
   "Sub-areas: Any within cognitive computing",
   "Institution types: Any (universities, corporate/government labs, etc.)",
   "Seniority/Impact: Any level",
   "Time window: Published from 2024 to 2026"
  ],
  "recall_none": 0.4,
  "recall_elicit": 0.0,
  "hide_none": 0.0,
  "hide_elicit": 0.5,
  "n_gold": 5,
  "n_hide": 2,
  "n_q": 5
 },
 {
  "id": "431",
  "query": "Explore the landscape of research teams in energy storage technologies from academic and industrial labs in Asia and Europe active after 2024.",
  "gold": [
   "Role/Topic: Person researches energy storage technologies",
   "Sub-area: Person is part of a research team",
   "Organization type: Person works in an academic lab",
   "Organization type: Person works in an industrial lab",
   "Geography: Person is based in Asia",
   "Geography: Person is based in Europe",
   "Time/Recency: Person's research activity occurred after 2024"
  ],
  "keep": [
   "Role/Topic: Person researches energy storage technologies",
   "Organization type: Person works in an academic lab",
   "Geography: Person is based in Asia",
   "Geography: Person is based in Europe"
  ],
  "hide": [
   "Sub-area: Person is part of a research team",
   "Organization type: Person works in an industrial lab",
   "Time/Recency: Person's research activity occurred after 2024"
  ],
  "vague": "I'm looking for researchers based in Asia or Europe who work in academic labs and study energy storage technologies.",
  "c_none": [
   "Must be based in Asia or Europe",
   "Must work in an academic lab",
   "Must study energy storage technologies"
  ],
  "questions": [
   "What specific energy storage sub-areas are you targeting (e.g., lithium-ion batteries, solid-state batteries, supercapacitors, hydrogen storage, thermal storage)?",
   "What level of researcher seniority is required for this search (e.g., PhD students, postdoctoral researchers, principal investigators, lab directors)?",
   "Are you looking strictly for university-affiliated academic labs, or should the search also include government research institutes and national laboratories?",
   "Are there specific countries or regions within Asia and Europe that you want to prioritize or exclude?",
   "What time window of research activity is relevant for identifying these researchers (e.g., actively publishing within the last 1-3 years, historical pioneers)?"
  ],
  "qa": "Q: What specific energy storage sub-areas are you targeting (e.g., lithium-ion batteries, solid-state batteries, supercapacitors, hydrogen storage, thermal storage)?\nA: All energy storage sub-areas are of interest, including but not limited to lithium-ion batteries, solid-state batteries, supercapacitors, hydrogen storage, and thermal storage.\nQ: What level of researcher seniority is required for this search (e.g., PhD students, postdoctoral researchers, principal investigators, lab directors)?\nA: All levels of seniority are relevant, ranging from PhD students and postdoctoral researchers to principal investigators and lab directors.\nQ: Are you looking strictly for university-affiliated academic labs, or should the search also include government research institutes and national laboratories?\nA: The search should include both university-affiliated academic labs and industrial labs, as well as government research institutes and national laboratories.\nQ: Are there specific countries or regions within Asia and Europe that you want to prioritize or exclude?\nA: No specific countries or regions within Asia and Europe need to be prioritized or excluded; the entire geographic scope is acceptable.\nQ: What time window of research activity is relevant for identifying these researchers (e.g., actively publishing within the last 1-3 years, historical pioneers)?\nA: The time window of research activity is strictly active after 2024.",
  "c_elicit": [
   "Based in Asia or Europe",
   "Works in an academic lab, industrial lab, government research institute, or national laboratory",
   "Studies energy storage technologies",
   "Research covers any energy storage sub-area",
   "Any level of seniority",
   "Actively conducting research after 2024"
  ],
  "recall_none": 0.14285714285714285,
  "recall_elicit": 0.2857142857142857,
  "hide_none": 0.0,
  "hide_elicit": 0.3333333333333333,
  "n_gold": 7,
  "n_hide": 3,
  "n_q": 5
 },
 {
  "id": "447",
  "query": "GitHubのオープンソースエネルギー貯蔵システムプロジェクトに2024年以降貢献したエンジニアの生態系を調べ、多様な役割と地域の例を挙げてください。",
  "gold": [
   "Person is an engineer",
   "Person contributed to a GitHub open-source energy storage system project",
   "Person's contribution occurred in or after 2024",
   "Output includes examples of diverse roles",
   "Output includes examples of diverse regions"
  ],
  "keep": [
   "Person is an engineer",
   "Person's contribution occurred in or after 2024",
   "Output includes examples of diverse roles"
  ],
  "hide": [
   "Person contributed to a GitHub open-source energy storage system project",
   "Output includes examples of diverse regions"
  ],
  "vague": "Find engineers who made contributions in or after 2024 and include examples of diverse roles.",
  "c_none": [
   "Must be an engineer",
   "Must have made contributions",
   "Contributions must have occurred in 2024 or later",
   "Profile must include examples of diverse roles"
  ],
  "questions": [
   "What specific types of engineering roles (e.g., software, mechanical, electrical, civil) and what seniority levels are you targeting?",
   "What industry, sub-area, or domain should these engineers' contributions be focused on?",
   "Are you looking for engineers within a specific organization type (e.g., startup, enterprise, open-source community, academia) or geographic region?",
   "What exact time window defines 'in or after 2024' for their contributions (e.g., strictly post-January 1, 2024, or including late 2023), and does this refer to the contribution date or publication date?",
   "What scale or type of contributions are you interested in (e.g., open-source commits, patents, product launches, research papers)?"
  ],
  "qa": "Q: What specific types of engineering roles (e.g., software, mechanical, electrical, civil) and what seniority levels are you targeting?\nA: Software, mechanical, and electrical engineers across all seniority levels.\nQ: What industry, sub-area, or domain should these engineers' contributions be focused on?\nA: Open-source energy storage systems.\nQ: Are you looking for engineers within a specific organization type (e.g., startup, enterprise, open-source community, academia) or geographic region?\nA: Open-source communities, with examples spanning diverse geographic regions.\nQ: What exact time window defines 'in or after 2024' for their contributions (e.g., strictly post-January 1, 2024, or including late 2023), and does this refer to the contribution date or publication date?\nA: Strictly on or after January 1, 2024, referring to the date of the contribution.\nQ: What scale or type of contributions are you interested in (e.g., open-source commits, patents, product launches, research papers)?\nA: Open-source commits and project contributions.",
  "c_elicit": [
   "Candidate must be a software, mechanical, or electrical engineer.",
   "Candidate can be of any seniority level.",
   "Candidate's contributions must be focused on open-source energy storage systems.",
   "Candidate must be part of open-source communities.",
   "Candidate examples must span diverse geographic regions.",
   "Candidate's contributions must occur strictly on or after January 1, 2024.",
   "The 2024 date requirement refers to the exact date of the contribution.",
   "Candidate's qualifying contributions must be open-source commits and project contributions."
  ],
  "recall_none": 0.4,
  "recall_elicit": 0.8,
  "hide_none": 0.0,
  "hide_elicit": 1.0,
  "n_gold": 5,
  "n_hide": 2,
  "n_q": 5
 },
 {
  "id": "461",
  "query": "Discover the talent ecosystem for environmental scientists focused on climate data at institutions in Asia and Europe with conference activity in 2025.",
  "gold": [
   "role is environmental scientist",
   "focus is climate data",
   "institution is in Asia OR Europe",
   "has conference activity in 2025"
  ],
  "keep": [
   "role is environmental scientist",
   "institution is in Asia OR Europe"
  ],
  "hide": [
   "focus is climate data",
   "has conference activity in 2025"
  ],
  "vague": "Looking for an Environmental Scientist at an institution in Asia or Europe.",
  "c_none": [
   "Qualified as an Environmental Scientist",
   "Willing to work at an institution",
   "Willing to work in Asia or Europe"
  ],
  "questions": [
   "What specific sub-area of environmental science (e.g., climate change, conservation, pollution control, environmental policy) should the candidate specialize in?",
   "What is the required level of seniority for this role (e.g., junior researcher, senior scientist, principal investigator)?",
   "What type of institution are you targeting (e.g., academic university, government agency, non-governmental organization, private research institute)?",
   "Do you have a preferred geographic region or specific countries within Asia or Europe where the institution should be located?",
   "What is the time window or deadline for identifying this candidate, and is this for a permanent placement, a temporary contract, or a visiting position?"
  ],
  "qa": "Q: What specific sub-area of environmental science (e.g., climate change, conservation, pollution control, environmental policy) should the candidate specialize in?\nA: Climate data\nQ: What is the required level of seniority for this role (e.g., junior researcher, senior scientist, principal investigator)?\nA: No specific seniority requirement\nQ: What type of institution are you targeting (e.g., academic university, government agency, non-governmental organization, private research institute)?\nA: No specific institution type requirement\nQ: Do you have a preferred geographic region or specific countries within Asia or Europe where the institution should be located?\nA: No preferred countries; any location within Asia or Europe is acceptable\nQ: What is the time window or deadline for identifying this candidate, and is this for a permanent placement, a temporary contract, or a visiting position?\nA: No specific deadline; this is for talent discovery and ecosystem mapping rather than filling a specific placement type",
  "c_elicit": [
   "Specialization in climate data",
   "Located at an institution in Asia or Europe"
  ],
  "recall_none": 0.0,
  "recall_elicit": 0.0,
  "hide_none": 0.0,
  "hide_elicit": 0.5,
  "n_gold": 4,
  "n_hide": 2,
  "n_q": 5
 },
 {
  "id": "481",
  "query": "List representative profiles of researchers working on sustainable materials in chemistry departments of top global institutions post-2024.",
  "gold": [
   "Person is a researcher",
   "Person works on sustainable materials",
   "Person is affiliated with a chemistry department",
   "Person's institution is a top global institution",
   "Person's profile or work is dated post-2024",
   "Output includes representative profiles of such persons"
  ],
  "keep": [
   "Person's institution is a top global institution",
   "Person's profile or work is dated post-2024",
   "Output includes representative profiles of such persons"
  ],
  "hide": [
   "Person is a researcher",
   "Person works on sustainable materials",
   "Person is affiliated with a chemistry department"
  ],
  "vague": "Please pull representative profiles of people affiliated with top global institutions whose work or profiles are dated post-2024.",
  "c_none": [
   "Affiliated with a top global institution",
   "Work or profile is dated after 2024",
   "Profile must be representative"
  ],
  "questions": [
   "What specific roles or job functions are you targeting (e.g., faculty researchers, postdocs, alumni, executive leadership, board members)?",
   "Which types of global institutions qualify as 'top' for this search (e.g., Ivy League universities, Fortune 500 companies, top-tier consulting firms, international NGOs)?",
   "What specific sub-areas, industries, or fields of work should these profiles represent (e.g., artificial intelligence, public health, renewable energy)?",
   "What level of seniority or experience is expected for these representative profiles (e.g., early-career, mid-level, C-suite)?",
   "Are there any specific geographic regions you want to prioritize, or should the search be strictly global, and how many profiles do you need?"
  ],
  "qa": "Q: What specific roles or job functions are you targeting (e.g., faculty researchers, postdocs, alumni, executive leadership, board members)?\nA: Faculty researchers and postdocs\nQ: Which types of global institutions qualify as 'top' for this search (e.g., Ivy League universities, Fortune 500 companies, top-tier consulting firms, international NGOs)?\nA: Top global universities (e.g., Ivy League, top-tier international research institutions)\nQ: What specific sub-areas, industries, or fields of work should these profiles represent (e.g., artificial intelligence, public health, renewable energy)?\nA: Sustainable materials within chemistry departments\nQ: What level of seniority or experience is expected for these representative profiles (e.g., early-career, mid-level, C-suite)?\nA: All levels of seniority, from early-career to established faculty\nQ: Are there any specific geographic regions you want to prioritize, or should the search be strictly global, and how many profiles do you need?\nA: Strictly global, and I need approximately 10 to 15 representative profiles",
  "c_elicit": [
   "Affiliated with top global universities (e.g., Ivy League, top-tier international research institutions)",
   "Target roles: faculty researchers and postdocs",
   "Field of work: sustainable materials within chemistry departments",
   "Work or profiles dated post-2024",
   "All levels of seniority, from early-career to established faculty",
   "Strictly global geographic scope",
   "Approximately 10 to 15 representative profiles"
  ],
  "recall_none": 0.16666666666666666,
  "recall_elicit": 0.3333333333333333,
  "hide_none": 0.0,
  "hide_elicit": 1.0,
  "n_gold": 6,
  "n_hide": 3,
  "n_q": 5
 },
 {
  "id": "50",
  "query": "Explore the diverse roles of contributors in GitHub open-source repositories for quantum computing, including maintainers from research labs and industry engineers active between 2024 and 2025.",
  "gold": [
   "Person has contributed to a GitHub open-source repository.",
   "Repository topic is quantum computing.",
   "Person's GitHub activity occurred between 2024 and 2025.",
   "Person is a maintainer of a GitHub repository.",
   "Maintainer is affiliated with a research lab.",
   "Person is an engineer in the industry."
  ],
  "keep": [
   "Person's GitHub activity occurred between 2024 and 2025.",
   "Person is a maintainer of a GitHub repository.",
   "Maintainer is affiliated with a research lab."
  ],
  "hide": [
   "Person has contributed to a GitHub open-source repository.",
   "Repository topic is quantum computing.",
   "Person is an engineer in the industry."
  ],
  "vague": "Looking for a GitHub repository maintainer affiliated with a research lab, with activity between 2024 and 2025.",
  "c_none": [
   "Must be a GitHub repository maintainer",
   "Must be affiliated with a research lab",
   "Must have GitHub activity between 2024 and 2025"
  ],
  "questions": [
   "What specific role or responsibilities are you targeting for the GitHub repository maintainer (e.g., core code contributor, issue triager, release manager, or project lead)?",
   "Which research sub-area or domain should their repositories focus on (e.g., machine learning, computational biology, physics, cybersecurity)?",
   "What type of research lab affiliation is acceptable (e.g., academic university lab, corporate R&D like DeepMind/OpenAI, or government national lab)?",
   "What level of seniority and repository scale are you looking for (e.g., student maintainer of a niche tool, or senior researcher leading a highly-starred flagship framework)?",
   "Does the 'activity between 2024 and 2025' requirement refer to global account contributions, or specifically to commits, PRs, and issues within the maintained repository?"
  ],
  "qa": "Q: What specific role or responsibilities are you targeting for the GitHub repository maintainer (e.g., core code contributor, issue triager, release manager, or project lead)?\nA: Any of the listed roles or responsibilities are acceptable, as long as they are active contributors or maintainers.\nQ: Which research sub-area or domain should their repositories focus on (e.g., machine learning, computational biology, physics, cybersecurity)?\nA: The repositories should focus specifically on quantum computing.\nQ: What type of research lab affiliation is acceptable (e.g., academic university lab, corporate R&D like DeepMind/OpenAI, or government national lab)?\nA: Any type of research lab affiliation is acceptable, including academic, corporate R&D, or government national labs.\nQ: What level of seniority and repository scale are you looking for (e.g., student maintainer of a niche tool, or senior researcher leading a highly-starred flagship framework)?\nA: Any level of seniority and repository scale is acceptable, ranging from student maintainers of niche tools to senior researchers leading flagship frameworks.\nQ: Does the 'activity between 2024 and 2025' requirement refer to global account contributions, or specifically to commits, PRs, and issues within the maintained repository?\nA: It refers specifically to commits, PRs, and issues within the maintained quantum computing repositories.",
  "c_elicit": [
   "Must be a GitHub repository maintainer or active contributor",
   "Must be affiliated with a research lab (academic, corporate R&D, or government)",
   "Maintained or contributed repositories must focus specifically on quantum computing",
   "Must have activity in commits, PRs, or issues within the maintained quantum computing repositories between 2024 and 2025",
   "Any specific maintainer role or responsibility is acceptable",
   "Any level of seniority and repository scale is acceptable"
  ],
  "recall_none": 0.3333333333333333,
  "recall_elicit": 0.5,
  "hide_none": 0.3333333333333333,
  "hide_elicit": 0.6666666666666666,
  "n_gold": 6,
  "n_hide": 3,
  "n_q": 5
 },
 {
  "id": "514",
  "query": "Trouvez les mainteneurs GitHub des projets open source en robotique et ingénierie, qui ont contribué entre 2024 et 2026, en décrivant leurs profils variés.",
  "gold": [
   "Role: GitHub maintainer",
   "Topic: Open source projects",
   "Sub-area: Robotics",
   "Sub-area: Engineering",
   "Time: Contributed between 2024 and 2026",
   "Output: Describe their varied profiles"
  ],
  "keep": [
   "Role: GitHub maintainer",
   "Topic: Open source projects",
   "Sub-area: Robotics"
  ],
  "hide": [
   "Sub-area: Engineering",
   "Time: Contributed between 2024 and 2026",
   "Output: Describe their varied profiles"
  ],
  "vague": "Looking for GitHub maintainers of open source robotics projects.",
  "c_none": [
   "Must be a GitHub maintainer",
   "Must maintain an open source robotics project"
  ],
  "questions": [
   "What specific sub-area of robotics should the projects focus on (e.g., ROS/ROS2, SLAM, motion planning, computer vision, or hardware drivers)?",
   "What level of seniority or maintenance history is required (e.g., lead maintainer of a major framework vs. an active contributor to a smaller repository)?",
   "What type of organization is sourcing this talent, and what is the target role (e.g., a full-time engineering role, an advisory position, or a paid open-source sponsorship)?",
   "Are there any geographical constraints, time zone overlap requirements, or visa sponsorship limitations?",
   "What is the minimum project scale and time window for their maintenance activity (e.g., 500+ stars with commits within the last 6 months)?"
  ],
  "qa": "Q: What specific sub-area of robotics should the projects focus on (e.g., ROS/ROS2, SLAM, motion planning, computer vision, or hardware drivers)?\nA: All sub-areas are relevant, including ROS/ROS2, SLAM, motion planning, computer vision, and hardware drivers.\nQ: What level of seniority or maintenance history is required (e.g., lead maintainer of a major framework vs. an active contributor to a smaller repository)?\nA: Both lead maintainers of major frameworks and active contributors to smaller repositories are of interest.\nQ: What type of organization is sourcing this talent, and what is the target role (e.g., a full-time engineering role, an advisory position, or a paid open-source sponsorship)?\nA: The goal is to describe their varied profiles for talent mapping rather than to fill a specific organizational role.\nQ: Are there any geographical constraints, time zone overlap requirements, or visa sponsorship limitations?\nA: There are no geographical constraints, time zone overlap requirements, or visa sponsorship limitations.\nQ: What is the minimum project scale and time window for their maintenance activity (e.g., 500+ stars with commits within the last 6 months)?\nA: There is no strict minimum project scale, but they must have contributed between 2024 and 2026.",
  "c_elicit": [
   "Must be a maintainer or active contributor of an open source robotics project",
   "Project can focus on any robotics sub-area, including ROS/ROS2, SLAM, motion planning, computer vision, or hardware drivers",
   "No minimum project scale or popularity required",
   "Must have contributed to the project between 2024 and 2026",
   "No geographical constraints",
   "No time zone overlap requirements",
   "No visa sponsorship limitations",
   "Candidate profile is for general talent mapping rather than a specific full-time, advisory, or sponsored role"
  ],
  "recall_none": 0.0,
  "recall_elicit": 0.5,
  "hide_none": 0.3333333333333333,
  "hide_elicit": 0.0,
  "n_gold": 6,
  "n_hide": 3,
  "n_q": 5
 },
 {
  "id": "536",
  "query": "List the ecosystem of contributors in computer vision research at universities in Asia who attended top conferences in 2025.",
  "gold": [
   "role: contributor in computer vision research",
   "sub-area: computer vision",
   "organization_type: university",
   "geography: Asia",
   "event: attended top conferences in 2025",
   "time/recency: 2025"
  ],
  "keep": [
   "role: contributor in computer vision research",
   "sub-area: computer vision",
   "time/recency: 2025"
  ],
  "hide": [
   "organization_type: university",
   "geography: Asia",
   "event: attended top conferences in 2025"
  ],
  "vague": "Looking for a 2025 computer vision research contributor.",
  "c_none": [
   "Must be available to contribute in 2025",
   "Must have computer vision expertise",
   "Must be able to contribute to research"
  ],
  "questions": [
   "What is the specific seniority and employment type for this contributor (e.g., PhD student intern, entry-level research scientist, senior staff researcher)?",
   "Which computer vision sub-area is the primary focus for this 2025 role (e.g., 3D generation, embodied AI, video understanding, medical imaging)?",
   "What type of organization is hiring for this role (e.g., academic lab, startup, big tech, national government lab)?",
   "What is the required time window and commitment level for this position (e.g., a 3-month summer 2025 internship, a full-time permanent role starting Q1 2025)?",
   "Are there any geographic constraints, such as a required on-site location, or is the role fully remote with specific timezone overlaps?"
  ],
  "qa": "Q: What is the specific seniority and employment type for this contributor (e.g., PhD student intern, entry-level research scientist, senior staff researcher)?\nA: Any seniority or employment type (includes PhD students, research scientists, professors, etc.)\nQ: Which computer vision sub-area is the primary focus for this 2025 role (e.g., 3D generation, embodied AI, video understanding, medical imaging)?\nA: Any computer vision sub-area\nQ: What type of organization is hiring for this role (e.g., academic lab, startup, big tech, national government lab)?\nA: Any organization type\nQ: What is the required time window and commitment level for this position (e.g., a 3-month summer 2025 internship, a full-time permanent role starting Q1 2025)?\nA: No specific time window or commitment level required\nQ: Are there any geographic constraints, such as a required on-site location, or is the role fully remote with specific timezone overlaps?\nA: No geographic constraints other than being based at universities in Asia",
  "c_elicit": [
   "Must be a computer vision research contributor",
   "Must be focused on a 2025 role",
   "Must be based at universities in Asia"
  ],
  "recall_none": 0.3333333333333333,
  "recall_elicit": 0.6666666666666666,
  "hide_none": 0.0,
  "hide_elicit": 0.6666666666666666,
  "n_gold": 6,
  "n_hide": 3,
  "n_q": 5
 },
 {
  "id": "554",
  "query": "Provide a map of researcher profiles in data science for life sciences, covering academic, industry, and startup paths in the US and UK from 2024 to 2026.",
  "gold": [
   "Profile is a researcher",
   "Field is data science",
   "Domain is life sciences",
   "Organization type includes academic",
   "Organization type includes industry",
   "Organization type includes startup",
   "Geography is US",
   "Geography is UK",
   "Timeframe is 2024-2026",
   "Output type is a map of profiles"
  ],
  "keep": [
   "Domain is life sciences",
   "Organization type includes startup",
   "Geography is US",
   "Geography is UK",
   "Timeframe is 2024-2026"
  ],
  "hide": [
   "Profile is a researcher",
   "Field is data science",
   "Organization type includes academic",
   "Organization type includes industry",
   "Output type is a map of profiles"
  ],
  "vague": "I need a search of life sciences startups in the US and UK spanning 2024 to 2026.",
  "c_none": [
   "Must be based in the US or UK",
   "Must be a life sciences company",
   "Must be a startup",
   "Must have founding or operational activity between 2024 and 2026"
  ],
  "questions": [
   "What specific sub-areas within life sciences should be prioritized, such as therapeutics, diagnostics, medical devices, or ag-biotech?",
   "What roles or talent profiles are you looking to identify within these startups, such as founders, C-level executives, or specific scientific experts?",
   "What stage of startup scale are you targeting, such as pre-seed, seed, Series A, or Series B and beyond?",
   "Does the 2024 to 2026 time window refer to the date of their founding, their expected funding rounds, or the period of their operational activity?",
   "Are there any specific organization types to include or exclude, such as university spinouts, venture studios, or non-profit research entities?"
  ],
  "qa": "Q: What specific sub-areas within life sciences should be prioritized, such as therapeutics, diagnostics, medical devices, or ag-biotech?\nA: Therapeutics and diagnostics should be prioritized.\nQ: What roles or talent profiles are you looking to identify within these startups, such as founders, C-level executives, or specific scientific experts?\nA: Founders, C-level executives, and scientific experts.\nQ: What stage of startup scale are you targeting, such as pre-seed, seed, Series A, or Series B and beyond?\nA: Seed, Series A, and Series B and beyond.\nQ: Does the 2024 to 2026 time window refer to the date of their founding, their expected funding rounds, or the period of their operational activity?\nA: The period of their operational activity.\nQ: Are there any specific organization types to include or exclude, such as university spinouts, venture studios, or non-profit research entities?\nA: Include university spinouts and venture studios; exclude non-profit research entities.",
  "c_elicit": [
   "Industry: Life sciences startups",
   "Sub-areas: Therapeutics and diagnostics",
   "Geography: US and UK",
   "Time window: Operational activity spanning 2024 to 2026",
   "Target profiles: Founders, C-level executives, and scientific experts",
   "Funding stages: Seed, Series A, and Series B and beyond",
   "Include: University spinouts and venture studios",
   "Exclude: Non-profit research entities"
  ],
  "recall_none": 0.1,
  "recall_elicit": 0.3,
  "hide_none": 0.2,
  "hide_elicit": 0.4,
  "n_gold": 10,
  "n_hide": 5,
  "n_q": 5
 },
 {
  "id": "573",
  "query": "Find typical profiles of GitHub maintainers for repositories in quantum computing simulations from universities and tech companies.",
  "gold": [
   "Role: GitHub maintainer",
   "Topic: Quantum computing simulations",
   "Organization type: University",
   "Organization type: Tech company",
   "Output type: Typical profiles"
  ],
  "keep": [
   "Role: GitHub maintainer",
   "Topic: Quantum computing simulations",
   "Organization type: University"
  ],
  "hide": [
   "Organization type: Tech company",
   "Output type: Typical profiles"
  ],
  "vague": "I'm looking for a GitHub maintainer focused on quantum computing simulations at a university.",
  "c_none": [
   "Must be a GitHub maintainer",
   "Must focus on quantum computing simulations",
   "Must be affiliated with a university"
  ],
  "questions": [
   "Does 'GitHub maintainer' refer to a lead developer of a major open-source quantum simulation framework (e.g., Qiskit, Cirq, PennyLane), or simply an active contributor to smaller academic repositories?",
   "Within quantum computing simulations, are you targeting a specific sub-area such as circuit simulators, Hamiltonian dynamics, tensor networks, or quantum error correction?",
   "Should the candidate be actively affiliated with a university as faculty, a postdoctoral researcher, or a PhD student, and does the institution type (e.g., R1 research university) matter?",
   "Are there any geographic constraints, such as the candidate being located in the US, Europe, or a specific time zone?",
   "What is the required time window for their GitHub activity (e.g., active commits within the last 6 months) and minimum seniority level (e.g., 5+ years of experience in quantum software development)?"
  ],
  "qa": "Q: Does 'GitHub maintainer' refer to a lead developer of a major open-source quantum simulation framework (e.g., Qiskit, Cirq, PennyLane), or simply an active contributor to smaller academic repositories?\nA: Both lead developers of major frameworks and active contributors to smaller academic repositories.\nQ: Within quantum computing simulations, are you targeting a specific sub-area such as circuit simulators, Hamiltonian dynamics, tensor networks, or quantum error correction?\nA: No specific sub-area is targeted; any of circuit simulators, Hamiltonian dynamics, tensor networks, or quantum error correction is acceptable.\nQ: Should the candidate be actively affiliated with a university as faculty, a postdoctoral researcher, or a PhD student, and does the institution type (e.g., R1 research university) matter?\nA: Faculty, postdoctoral researchers, and PhD students are all acceptable, and institution type does not matter.\nQ: Are there any geographic constraints, such as the candidate being located in the US, Europe, or a specific time zone?\nA: There are no geographic constraints.\nQ: What is the required time window for their GitHub activity (e.g., active commits within the last 6 months) and minimum seniority level (e.g., 5+ years of experience in quantum software development)?\nA: There is no required time window for GitHub activity, and no minimum seniority level is required.",
  "c_elicit": [
   "Maintains or contributes to quantum computing simulation repositories on GitHub",
   "Scope includes lead developers of major frameworks or active contributors to smaller academic repositories",
   "Simulation sub-area may include circuit simulators, Hamiltonian dynamics, tensor networks, or quantum error correction",
   "Affiliated with a university as faculty, postdoctoral researcher, or PhD student",
   "Institution type does not matter",
   "No geographic constraints",
   "No required time window for GitHub activity",
   "No minimum seniority level required"
  ],
  "recall_none": 0.6,
  "recall_elicit": 0.6,
  "hide_none": 0.0,
  "hide_elicit": 0.0,
  "n_gold": 5,
  "n_hide": 2,
  "n_q": 5
 },
 {
  "id": "59",
  "query": "Busque ingenieros y científicos en robótica autónoma en empresas y universidades de América Latina con avances en 2024-2025.",
  "gold": [
   "Person works as an engineer or scientist",
   "Person specializes in autonomous robotics",
   "Person is employed by a company or university",
   "Person's organization is located in Latin America",
   "Person has achievements or advances in autonomous robotics in 2024-2025"
  ],
  "keep": [
   "Person works as an engineer or scientist",
   "Person specializes in autonomous robotics",
   "Person is employed by a company or university"
  ],
  "hide": [
   "Person's organization is located in Latin America",
   "Person has achievements or advances in autonomous robotics in 2024-2025"
  ],
  "vague": "I'm looking for an engineer or scientist specializing in autonomous robotics who is currently employed by a company or university.",
  "c_none": [
   "Specializes in autonomous robotics",
   "Is an engineer or scientist",
   "Is currently employed",
   "Employer is a company or university"
  ],
  "questions": [
   "What specific role or seniority level are you targeting (e.g., entry-level engineer, principal scientist, CTO)?",
   "Which sub-area of autonomous robotics should they specialize in (e.g., perception, motion planning, SLAM, manipulation, multi-agent systems)?",
   "Do you have a preference for the type of organization they are currently employed by (e.g., early-stage startup, established tech company, R&D lab, Tier-1 research university)?",
   "What geographic constraints apply to this search (e.g., specific region, country, or open to fully remote)?",
   "Is there a specific time window or recency requirement for their current employment (e.g., must be employed there for at least 2 years, or currently active as of this month)?"
  ],
  "qa": "Q: What specific role or seniority level are you targeting (e.g., entry-level engineer, principal scientist, CTO)?\nA: All seniority levels from engineers to principal scientists.\nQ: Which sub-area of autonomous robotics should they specialize in (e.g., perception, motion planning, SLAM, manipulation, multi-agent systems)?\nA: All sub-areas of autonomous robotics.\nQ: Do you have a preference for the type of organization they are currently employed by (e.g., early-stage startup, established tech company, R&D lab, Tier-1 research university)?\nA: Both companies and universities.\nQ: What geographic constraints apply to this search (e.g., specific region, country, or open to fully remote)?\nA: Across Latin America with no specific country constraints.\nQ: Is there a specific time window or recency requirement for their current employment (e.g., must be employed there for at least 2 years, or currently active as of this month)?\nA: Active and showing advancements specifically within the 2024-2025 period.",
  "c_elicit": [
   "Specializes in autonomous robotics",
   "Currently employed by a company or university",
   "Any seniority level from engineer to principal scientist",
   "Specializes in any sub-area of autonomous robotics",
   "Employed at either a company or a university",
   "Located across Latin America with no specific country constraints",
   "Currently active and showing advancements specifically within the 2024-2025 period"
  ],
  "recall_none": 0.0,
  "recall_elicit": 0.6,
  "hide_none": 0.0,
  "hide_elicit": 1.0,
  "n_gold": 5,
  "n_hide": 2,
  "n_q": 5
 },
 {
  "id": "601",
  "query": "Identifique perfis de pesquisadores em neurociência computacional em instituições brasileiras e portuguesas com atividades em 2024 e 2025.",
  "gold": [
   "Role: Researcher",
   "Sub-area: Computational Neuroscience",
   "Organization type: Academic or Research Institution",
   "Geography: Brazil",
   "Geography: Portugal",
   "Time/Recency: Active in 2024 or 2025"
  ],
  "keep": [
   "Role: Researcher",
   "Sub-area: Computational Neuroscience",
   "Geography: Portugal"
  ],
  "hide": [
   "Organization type: Academic or Research Institution",
   "Geography: Brazil",
   "Time/Recency: Active in 2024 or 2025"
  ],
  "vague": "Looking for a Researcher specializing in Computational Neuroscience based in Portugal.",
  "c_none": [
   "Specializes in Computational Neuroscience",
   "Based in Portugal",
   "Working as a Researcher"
  ],
  "questions": [
   "What is the required level of seniority for this Researcher role (e.g., PhD student, postdoc, principal investigator)?",
   "What type of organization is hiring (e.g., academic research lab, corporate R&D, biotech startup, government institute)?",
   "What specific sub-area of computational neuroscience is the primary focus (e.g., neural coding, brain-computer interfaces, neuroimaging analysis, computational psychiatry)?",
   "Is the role fully remote within Portugal, or does it require on-site presence at a specific facility?",
   "What is the target time window for filling this position?"
  ],
  "qa": "Q: What is the required level of seniority for this Researcher role (e.g., PhD student, postdoc, principal investigator)?\nA: Any seniority level (PhD students, postdocs, and principal investigators are all acceptable).\nQ: What type of organization is hiring (e.g., academic research lab, corporate R&D, biotech startup, government institute)?\nA: This is not a hiring scenario; the goal is to identify and map active researchers across academic, government, and other institutional settings.\nQ: What specific sub-area of computational neuroscience is the primary focus (e.g., neural coding, brain-computer interfaces, neuroimaging analysis, computational psychiatry)?\nA: Any sub-area within computational neuroscience is acceptable, as long as they are active in the field.\nQ: Is the role fully remote within Portugal, or does it require on-site presence at a specific facility?\nA: Location is not applicable; the requirement is simply that the researchers are based at institutions in Brazil or Portugal.\nQ: What is the target time window for filling this position?\nA: There is no target time window for filling a position; the goal is to identify researchers with active projects or publications in 2024 and 2025.",
  "c_elicit": [
   "Specializes in Computational Neuroscience",
   "Based at an institution in Brazil or Portugal",
   "Any seniority level (PhD student, postdoc, or principal investigator)",
   "Active in any sub-area of computational neuroscience",
   "Has active projects or publications in 2024 or 2025"
  ],
  "recall_none": 0.0,
  "recall_elicit": 0.3333333333333333,
  "hide_none": 0.0,
  "hide_elicit": 1.0,
  "n_gold": 6,
  "n_hide": 3,
  "n_q": 5
 },
 {
  "id": "66",
  "query": "Explore the profiles of core maintainers and contributors to GitHub repositories in artificial intelligence and machine learning who released major versions in 2025, covering different career stages and institutions.",
  "gold": [
   "Role: Core maintainer or contributor to a GitHub repository",
   "Topic: Artificial intelligence and machine learning",
   "Event: Released a major version of the repository",
   "Time: In 2025",
   "Seniority: Covers different career stages",
   "Organization: Covers different institution types",
   "Output: Person profile"
  ],
  "keep": [
   "Role: Core maintainer or contributor to a GitHub repository",
   "Topic: Artificial intelligence and machine learning",
   "Event: Released a major version of the repository",
   "Time: In 2025"
  ],
  "hide": [
   "Seniority: Covers different career stages",
   "Organization: Covers different institution types",
   "Output: Person profile"
  ],
  "vague": "Find people who are core maintainers or contributors to a GitHub repository focused on artificial intelligence and machine learning and released a major version of the repository in 2025.",
  "c_none": [
   "Must be a core maintainer or contributor to a GitHub repository.",
   "The GitHub repository must be focused on artificial intelligence and machine learning.",
   "The repository must have released a major version in the year 2025."
  ],
  "questions": [
   "What specific sub-areas of AI/ML are you targeting (e.g., large language models, computer vision, reinforcement learning frameworks, MLOps tooling)?",
   "What minimum scale of impact should the repository have (e.g., specific star count threshold, number of contributors, or enterprise adoption)?",
   "Are you looking for contributors within a specific type of organization (e.g., open-source community, AI startups, FAANG, academic research labs)?",
   "What level of seniority or specific role are you sourcing for (e.g., Founding Engineer, Staff Engineer, Head of AI, Applied Researcher)?",
   "Are there any geographic constraints or time zone requirements for the candidates' current location?"
  ],
  "qa": "Q: What specific sub-areas of AI/ML are you targeting (e.g., large language models, computer vision, reinforcement learning frameworks, MLOps tooling)?\nA: No specific sub-area; cover a broad range across AI/ML.\nQ: What minimum scale of impact should the repository have (e.g., specific star count threshold, number of contributors, or enterprise adoption)?\nA: No minimum scale of impact specified; any major release in 2025 is acceptable.\nQ: Are you looking for contributors within a specific type of organization (e.g., open-source community, AI startups, FAANG, academic research labs)?\nA: No specific type; include a diverse mix of open-source communities, startups, big tech, and academic labs.\nQ: What level of seniority or specific role are you sourcing for (e.g., Founding Engineer, Staff Engineer, Head of AI, Applied Researcher)?\nA: No specific role; source across all career stages from early contributors to senior maintainers.\nQ: Are there any geographic constraints or time zone requirements for the candidates' current location?\nA: No geographic constraints or time zone requirements.",
  "c_elicit": [
   "Contributor or core maintainer of a GitHub repository focused on AI/ML",
   "Repository released a major version in 2025",
   "No specific AI/ML sub-area required",
   "No minimum repository scale of impact required",
   "No specific organization type required",
   "No specific seniority or role required",
   "No geographic or time zone constraints"
  ],
  "recall_none": 0.2857142857142857,
  "recall_elicit": 0.5714285714285714,
  "hide_none": 0.3333333333333333,
  "hide_elicit": 0.0,
  "n_gold": 7,
  "n_hide": 3,
  "n_q": 5
 },
 {
  "id": "680",
  "query": "Wer sind die typischen Vertreter der KI-Forschung an Schweizer Universitäten seit 2025?",
  "gold": [
   "Person is a researcher in AI",
   "Person is affiliated with a Swiss university",
   "Person is active in 2025 or later",
   "Person is a typical representative of AI research"
  ],
  "keep": [
   "Person is active in 2025 or later",
   "Person is a typical representative of AI research"
  ],
  "hide": [
   "Person is a researcher in AI",
   "Person is affiliated with a Swiss university"
  ],
  "vague": "Find me a quintessential AI research figure who's been active this year or later.",
  "c_none": [
   "Is a research figure in the field of AI",
   "Is considered quintessential or highly representative of the field",
   "Has been active during the current year or later"
  ],
  "questions": [
   "What specific sub-area of AI research should this figure be associated with (e.g., NLP, computer vision, reinforcement learning, AI alignment)?",
   "What type of organization should they be affiliated with (e.g., academia, industry lab, independent AI safety institute)?",
   "What level of seniority are you targeting (e.g., PhD student, postdoc, principal investigator, corporate VP of research)?",
   "Does 'active this year or later' mean they must have published a paper, shipped a product, or made a public presentation in 2024?",
   "Are there any geographic constraints or preferences for where this figure is currently based?"
  ],
  "qa": "Q: What specific sub-area of AI research should this figure be associated with (e.g., NLP, computer vision, reinforcement learning, AI alignment)?\nA: No specific sub-area; any field of AI research is acceptable.\nQ: What type of organization should they be affiliated with (e.g., academia, industry lab, independent AI safety institute)?\nA: Academia (Swiss universities).\nQ: What level of seniority are you targeting (e.g., PhD student, postdoc, principal investigator, corporate VP of research)?\nA: Typical representatives, which generally implies professors, lab directors, or principal investigators.\nQ: Does 'active this year or later' mean they must have published a paper, shipped a product, or made a public presentation in 2024?\nA: It means they must be active in their role at a Swiss university in 2025 or later.\nQ: Are there any geographic constraints or preferences for where this figure is currently based?\nA: Switzerland.",
  "c_elicit": [
   "Quintessential AI research figure",
   "Associated with any field of AI research",
   "Affiliated with academia (Swiss universities)",
   "Seniority level of professor, lab director, or principal investigator",
   "Active in their role at a Swiss university in 2025 or later",
   "Currently based in Switzerland"
  ],
  "recall_none": 0.25,
  "recall_elicit": 0.75,
  "hide_none": 0.5,
  "hide_elicit": 1.0,
  "n_gold": 4,
  "n_hide": 2,
  "n_q": 5
 },
 {
  "id": "618",
  "query": "What are the ecological roles of principal investigators, postdocs, and industry engineers in quantum technologies at Asian research institutions from 2024 to 2026?",
  "gold": [
   "Role is Principal Investigator",
   "Role is Postdoc",
   "Role is Industry Engineer",
   "Field is quantum technologies",
   "Organization type is research institution",
   "Geography is Asia",
   "Active during 2024 to 2026",
   "Contribution is ecological role"
  ],
  "keep": [
   "Role is Postdoc",
   "Field is quantum technologies",
   "Geography is Asia",
   "Contribution is ecological role"
  ],
  "hide": [
   "Role is Principal Investigator",
   "Role is Industry Engineer",
   "Organization type is research institution",
   "Active during 2024 to 2026"
  ],
  "vague": "Looking for postdocs in quantum technologies across Asia whose work contributes to an ecological role.",
  "c_none": [
   "Must be a postdoc",
   "Must work in quantum technologies",
   "Must be based in Asia",
   "Must have work contributing to an ecological role"
  ],
  "questions": [
   "How does the ecological role manifest in their quantum technology work—e.g., using quantum sensors for climate monitoring, developing energy-efficient quantum computing hardware, or applying quantum modeling to carbon capture?",
   "Which specific sub-area of quantum technologies should be the primary focus, such as quantum computing, quantum sensing, quantum communication, or quantum materials?",
   "What type of organization should these postdocs be affiliated with—academic universities, national research laboratories, or corporate R&D institutes?",
   "Are there specific countries or regions within Asia that should be prioritized, or should the search encompass the entire continent?",
   "What is the maximum acceptable time window since the candidates completed their PhDs to be considered for this postdoc-level role?"
  ],
  "qa": "Q: How does the ecological role manifest in their quantum technology work—e.g., using quantum sensors for climate monitoring, developing energy-efficient quantum computing hardware, or applying quantum modeling to carbon capture?\nA: The ecological role refers to their functional position within the research ecosystem (e.g., as project leaders, core researchers, or technology translators), not environmental or climate applications.\nQ: Which specific sub-area of quantum technologies should be the primary focus, such as quantum computing, quantum sensing, quantum communication, or quantum materials?\nA: No specific sub-area should be prioritized; the focus is on quantum technologies broadly.\nQ: What type of organization should these postdocs be affiliated with—academic universities, national research laboratories, or corporate R&D institutes?\nA: The search should encompass academic universities, national research laboratories, and corporate R&D institutes.\nQ: Are there specific countries or regions within Asia that should be prioritized, or should the search encompass the entire continent?\nA: The search should encompass the entire continent of Asia.\nQ: What is the maximum acceptable time window since the candidates completed their PhDs to be considered for this postdoc-level role?\nA: There is no maximum time window since PhD completion specified for this postdoc-level role.",
  "c_elicit": [
   "Current role: Postdoc",
   "Field: Quantum technologies",
   "Location: Asia",
   "Ecological role: Functional position within the research ecosystem (e.g., project leaders, core researchers, or technology translators)",
   "Sub-area: No specific prioritization (quantum technologies broadly)",
   "Organization type: Academic universities, national research laboratories, or corporate R&D institutes",
   "Geographic scope: Entire continent of Asia",
   "Time since PhD: No maximum time window specified"
  ],
  "recall_none": 0.25,
  "recall_elicit": 0.0,
  "hide_none": 0.0,
  "hide_elicit": 0.25,
  "n_gold": 8,
  "n_hide": 4,
  "n_q": 5
 },
 {
  "id": "73",
  "query": "Identify emerging researchers in aerospace propulsion systems using machine learning at international institutions in 2025.",
  "gold": [
   "Role/Topic: Researcher in aerospace propulsion systems",
   "Sub-area: Applies machine learning in their research",
   "Organization type: Academic or research institution",
   "Geography: Based at an international (non-US or global) institution",
   "Time/Recency: Active in the field in 2025",
   "Seniority: Emerging researcher (early-career, e.g., PhD student, postdoc, or junior faculty)",
   "Output type: Has recent publications or public research output in 2025"
  ],
  "keep": [
   "Role/Topic: Researcher in aerospace propulsion systems",
   "Organization type: Academic or research institution",
   "Geography: Based at an international (non-US or global) institution",
   "Time/Recency: Active in the field in 2025"
  ],
  "hide": [
   "Sub-area: Applies machine learning in their research",
   "Seniority: Emerging researcher (early-career, e.g., PhD student, postdoc, or junior faculty)",
   "Output type: Has recent publications or public research output in 2025"
  ],
  "vague": "Looking for a researcher in aerospace propulsion systems currently active in the field in 2025, based at an international academic or research institution outside the US.",
  "c_none": [
   "Research focus is aerospace propulsion systems",
   "Currently active in the field in 2025",
   "Based at an academic or research institution",
   "Institution is located outside the US",
   "Institution is international"
  ],
  "questions": [
   "What specific sub-area of aerospace propulsion systems should the researcher specialize in, such as solid/liquid chemical rockets, electric propulsion, scramjets, or nuclear thermal propulsion?",
   "What seniority level and role type are you targeting, such as a PhD candidate, postdoctoral researcher, principal investigator, or institute director?",
   "Are you looking for someone based at a specific type of organization, such as a university, a government research lab, or a multinational consortium like ESA?",
   "Do you have any geographic preferences or exclusions outside the US, such as Europe, Asia, or the Middle East?",
   "What does 'currently active in 2025' mean for your requirements regarding recent publications, ongoing funded grants, or active lab experiments?"
  ],
  "qa": "Q: What specific sub-area of aerospace propulsion systems should the researcher specialize in, such as solid/liquid chemical rockets, electric propulsion, scramjets, or nuclear thermal propulsion?\nA: Any sub-area is acceptable.\nQ: What seniority level and role type are you targeting, such as a PhD candidate, postdoctoral researcher, principal investigator, or institute director?\nA: PhD candidate or postdoctoral researcher.\nQ: Are you looking for someone based at a specific type of organization, such as a university, a government research lab, or a multinational consortium like ESA?\nA: Any type of organization.\nQ: Do you have any geographic preferences or exclusions outside the US, such as Europe, Asia, or the Middle East?\nA: No geographic preferences or exclusions.\nQ: What does 'currently active in 2025' mean for your requirements regarding recent publications, ongoing funded grants, or active lab experiments?\nA: Has at least one publication in 2025.",
  "c_elicit": [
   "Specializes in aerospace propulsion systems",
   "Acceptable sub-areas include solid/liquid chemical rockets, electric propulsion, scramjets, or nuclear thermal propulsion",
   "Seniority level is PhD candidate or postdoctoral researcher",
   "Based at an international academic or research institution outside the US",
   "Organization type can be a university, government research lab, or multinational consortium",
   "No geographic preferences or exclusions outside the US",
   "Has at least one publication in 2025"
  ],
  "recall_none": 0.0,
  "recall_elicit": 0.42857142857142855,
  "hide_none": 0.0,
  "hide_elicit": 0.0,
  "n_gold": 7,
  "n_hide": 3,
  "n_q": 5
 },
 {
  "id": "643",
  "query": "What subfield roles do young scholars and industry partners play in sustainable energy research labs worldwide as of 2025?",
  "gold": [
   "Role/topic: person contributes to sustainable energy research",
   "Sub-area: person's work involves a specific subfield within sustainable energy",
   "Sub-area: person's role is categorized as an industry partner role",
   "Sub-area: person's role is categorized as a young scholar role",
   "Organization type: person is affiliated with a research lab",
   "Geography: person's lab is located worldwide (global scope)",
   "Time/recency: person holds the role as of the year 2025",
   "Seniority: person is a young scholar (early-career)",
   "Seniority: person is an industry partner (non-academic/corporate)"
  ],
  "keep": [
   "Sub-area: person's role is categorized as an industry partner role",
   "Organization type: person is affiliated with a research lab",
   "Time/recency: person holds the role as of the year 2025",
   "Seniority: person is a young scholar (early-career)",
   "Seniority: person is an industry partner (non-academic/corporate)"
  ],
  "hide": [
   "Role/topic: person contributes to sustainable energy research",
   "Sub-area: person's work involves a specific subfield within sustainable energy",
   "Sub-area: person's role is categorized as a young scholar role",
   "Geography: person's lab is located worldwide (global scope)"
  ],
  "vague": "I need a list of early-career corporate professionals currently holding an industry partner role at a research lab in 2025.",
  "c_none": [
   "Early-career professional",
   "Currently employed in a corporate role",
   "Holds an industry partner role",
   "Partnered with a research lab",
   "Active in 2025"
  ],
  "questions": [
   "Which specific industry partner role are you targeting (e.g., Alliance Manager, R&D Liaison, Technology Scout, Corporate Strategy)?",
   "What type of research lab should these professionals be affiliated with (e.g., University-affiliated, National Lab, Private Corporate R&D, Independent Institute)?",
   "What industry sector or technical sub-area is the focus of the research partnership (e.g., AI/ML, Biotech/Pharma, Semiconductors, Clean Energy)?",
   "What is the required geographic scope for these candidates (e.g., US-only, North America, Europe, Asia, global)?",
   "How do you define 'early-career' in terms of years of total professional experience or post-graduate work history?"
  ],
  "qa": "Q: Which specific industry partner role are you targeting (e.g., Alliance Manager, R&D Liaison, Technology Scout, Corporate Strategy)?\nA: All industry partner roles involved in sustainable energy research collaborations (e.g., R&D Liaison, Technology Scout, Alliance Manager).\nQ: What type of research lab should these professionals be affiliated with (e.g., University-affiliated, National Lab, Private Corporate R&D, Independent Institute)?\nA: Any research lab type conducting sustainable energy research (e.g., University-affiliated, National Lab, Private Corporate R&D, Independent Institute).\nQ: What industry sector or technical sub-area is the focus of the research partnership (e.g., AI/ML, Biotech/Pharma, Semiconductors, Clean Energy)?\nA: Sustainable energy (Clean Energy).\nQ: What is the required geographic scope for these candidates (e.g., US-only, North America, Europe, Asia, global)?\nA: Global.\nQ: How do you define 'early-career' in terms of years of total professional experience or post-graduate work history?\nA: Early-career / young scholars (e.g., recent graduates, postdocs, junior researchers with roughly 0-5 years of post-graduate experience).",
  "c_elicit": [
   "Currently holds an industry partner role at a research lab",
   "Industry partner role is involved in sustainable energy research collaborations",
   "Role types include R&D Liaison, Technology Scout, or Alliance Manager",
   "Affiliated with a research lab conducting sustainable energy research",
   "Research lab type can be University-affiliated, National Lab, Private Corporate R&D, or Independent Institute",
   "Research focus is sustainable energy (Clean Energy)",
   "Geographic scope is global",
   "Early-career professional or young scholar",
   "Has 0-5 years of post-graduate experience"
  ],
  "recall_none": 0.1111111111111111,
  "recall_elicit": 0.0,
  "hide_none": 0.25,
  "hide_elicit": 0.5,
  "n_gold": 9,
  "n_hide": 4,
  "n_q": 5
 },
 {
  "id": "86",
  "query": "Find researchers presenting on climate modeling with AI at top conferences in 2025 across global institutions.",
  "gold": [
   "Role/Topic: Researcher",
   "Sub-area: Climate modeling",
   "Sub-area: Artificial Intelligence",
   "Output type: Conference presentation",
   "Output type: Top conference",
   "Time/Recency: Year 2025",
   "Organization type: Global institutions"
  ],
  "keep": [
   "Role/Topic: Researcher",
   "Sub-area: Artificial Intelligence",
   "Output type: Top conference",
   "Organization type: Global institutions"
  ],
  "hide": [
   "Sub-area: Climate modeling",
   "Output type: Conference presentation",
   "Time/Recency: Year 2025"
  ],
  "vague": "I'm looking for AI researchers from global institutions who have published at top conferences.",
  "c_none": [
   "Must be an AI researcher",
   "Must be affiliated with a global institution",
   "Must have published at top conferences"
  ],
  "questions": [
   "What specific sub-areas of AI research are you targeting (e.g., NLP, computer vision, reinforcement learning, AI safety)?",
   "What types of organizations are you sourcing for (e.g., corporate R&D lab, early-stage startup, academic institute)?",
   "What level of seniority are you looking for (e.g., PhD student, postdoc, senior research scientist, principal researcher)?",
   "Which top conferences are considered in-scope for the publications (e.g., NeurIPS, CVPR, ACL, ICML)?",
   "What time window defines an acceptable publication record (e.g., published within the last 1, 2, or 5 years)?"
  ],
  "qa": "Q: What specific sub-areas of AI research are you targeting (e.g., NLP, computer vision, reinforcement learning, AI safety)?\nA: Machine learning / deep learning applied to climate modeling\nQ: What types of organizations are you sourcing for (e.g., corporate R&D lab, early-stage startup, academic institute)?\nA: Global institutions (any type)\nQ: What level of seniority are you looking for (e.g., PhD student, postdoc, senior research scientist, principal researcher)?\nA: Any level (researchers presenting)\nQ: Which top conferences are considered in-scope for the publications (e.g., NeurIPS, CVPR, ACL, ICML)?\nA: Top AI and climate science conferences (e.g., NeurIPS, ICML, ICLR, KDD, AGU, AMS)\nQ: What time window defines an acceptable publication record (e.g., published within the last 1, 2, or 5 years)?\nA: 2025",
  "c_elicit": [
   "Research focus is machine learning or deep learning applied to climate modeling",
   "Affiliated with a global institution of any type",
   "Any level of seniority is acceptable",
   "Must have published at top AI or climate science conferences (e.g., NeurIPS, ICML, ICLR, KDD, AGU, AMS)",
   "Publication must be dated in 2025"
  ],
  "recall_none": 0.2857142857142857,
  "recall_elicit": 0.2857142857142857,
  "hide_none": 0.0,
  "hide_elicit": 0.6666666666666666,
  "n_gold": 7,
  "n_hide": 3,
  "n_q": 5
 }
]

==> figures/_src/per_dim_results.json <==
{
 "other": {
  "n": 26,
  "none": 0.115,
  "elicit": 0.538
 },
 "organization": {
  "n": 25,
  "none": 0.04,
  "elicit": 0.48
 },
 "role/topic": {
  "n": 24,
  "none": 0.167,
  "elicit": 0.75
 },
 "recency": {
  "n": 23,
  "none": 0.087,
  "elicit": 0.652
 },
 "geography": {
  "n": 12,
  "none": 0.0,
  "elicit": 0.75
 },
 "seniority/scale": {
  "n": 2,
  "none": 0.5,
  "elicit": 0.5
 }
}
